One TTS Alignment To Rule Them All

Speech-to-text alignment is a critical component of neural textto-speech (TTS) models. Autoregressive TTS models typically use an attention mechanism to learn these alignments on-line. However, these alignments tend to be brittle and often fail to generalize to long utterances and out-of-domain text, leading to missing or repeating words. Most non-autoregressive endto-end TTS models rely on durations extracted from external sources. In this paper we leverage the alignment mechanism proposed in RAD-TTS as a generic alignment learning framework, easily applicable to a variety of neural TTS models. The framework combines forward-sum algorithm, the Viterbi algorithm, and a simple and efficient static prior. In our experiments, the alignment learning framework improves all tested TTS architectures, both autoregressive (Flowtron, Tacotron 2) and non-autoregressive (FastPitch, FastSpeech 2, RAD-TTS). Specifically, it improves alignment convergence speed of existing attention-based mechanisms, simplifies the training pipeline, and makes the models more robust to errors on long utterances. Most importantly, the framework improves the perceived speech synthesis quality, as judged by human evaluators.

==> IEEEtran/extras/README.txt <==

January 10, 2007


Here are some odds and ends that may be useful.


Enjoy!

Michael Shell
http://www.michaelshell.org/

******************************** Files ************************************

README               - This file.

font_install_how.txt - A step-by-step guide to installing Type 1 fonts
                       under LaTeX. Adobe's Euro font is used as the
                       example.

tux.eps              - "Tux" the Linux penguin in EPS format.
                       This bitmapped graphic is sized to 1" X 1.25"
                       and can be used as a test photo for the IEEEtran.cls
                       biography environment.

***************************************************************************
Legal Notice:
This code is offered as-is without any warranty either expressed or
implied; without even the implied warranty of MERCHANTABILITY or
FITNESS FOR A PARTICULAR PURPOSE! 
User assumes all risk.
In no event shall IEEE or any contributor to this code be liable for
any damages or losses, including, but not limited to, incidental,
consequential, or any other damages, resulting from the use or misuse
of any information contained here.

All comments are the opinions of their respective authors and are not
necessarily endorsed by the IEEE.

This work is distributed under the LaTeX Project Public License (LPPL)
( http://www.latex-project.org/ ) version 1.3, and may be freely used,
distributed and modified. A copy of the LPPL, version 1.3, is included
in the base LaTeX documentation of all distributions of LaTeX released
2003/12/01 or later.
Retain all contribution notices and credits.
** Modified files should be clearly indicated as such, including  **
** renaming them and changing author support contact information. **

File list of work: font_install_how.txt, tux.eps
                   
***************************************************************************

==> IEEEtran/extras/font_install_how.txt <==



    *****  Mike Shell's Step-By-Step Guide to Manually  *****
    *****  Installing (Type 1 PostScript) Fonts Under   *****
    *****     LaTeX Using Adobe's Euro Font as an       *****
    *****            Illustrative Example               *****

Version 1.4
January 10, 2007

Copyright 2002-2007, by Michael Shell
                     http://www.michaelshell.org/
See:
http://www.ctan.org/tex-archive/macros/latex/contrib/IEEEtran/extras/
for the latest version of this document.

NOTE: This text file uses Unix line feed conventions. When (human)
reading this file on other platforms, you may have to use a text
editor that can handle lines terminated by the Unix line feed
character (0x0A).

*** Free to use and distribute if all credits are retained and the ***
*** document is unchanged. No warranty expressed or implied. User  ***
*** assumes all risk.                                              ***

Note: This guide is intended to be "hands on" and covers only a specific,
practical example. There are other, more formal and comprehensive guides
to installing fonts under LaTeX:

1. "The Font Installation Guide"
   by Philipp Lehman
   http://www.ctan.org/tex-archive/info/Type1fonts/fontinstallationguide/
   This is perhaps the best book ever written on the subject. Tutorial IV,
   "The Euro Currency Symbol" covers the euro symbol.

2. "Fonts and layouts", Chapter 8 of "A Beginner's Introduction to
   Typesetting with LaTeX" (Section 8.3.2 covers the installation of
   PostScript fonts) by Peter Flynn
   http://www.ctan.org/tex-archive/info/beginlatex/html/chapter8.html#instfonts

3. "fontinst - Font Installation Software for LaTeX"
   by Alan Jeffrey, Rowland McDonnell and Lars Hellstrom
   http://ctan.tug.org/tex-archive/fonts/utilities/fontinst/doc/

4. "The Simple Guide to Type 1 Fonts in LaTeX"
   by Matthew Amster-Burton
   http://www.mamster.net/tex/latex-fontfaq-amster-burton.pdf
   Although the author states that this guide has been superseded by
   Lehman's, it may still be of some value.

5. "The No BS Guide to teTeX Font Installation"
   by Donovan Rebbechi
   http://www.pegasus.rutgers.edu/~elflord/unix/latex/no-bs.html
   May be out of date today, but may still have some useful tips about the
   fontinst application.



Installing a euro font in LaTeX, although not always trivial, is a straight
forward task. Furthermore, it is an instructive exercise for learning how
to manually install fonts in LaTeX. Many other fonts are easier to install
as they do not require renaming, and/or have parts that have to be obtained
from multiple sources. So, if you can get a euro font going, you can
probably handle most other fonts you might want to install. Admittedly,
there are also those that are more difficult to install, especially if the
TeX metric and/or dvips map files have not already been created for them. 
The installation of such fonts is not covered by the information provided
here.

The four basic steps for manually installing a (type 1) font under LaTeX are:

1. Install the actual PostScript font (.pfb) files;
2. Install the .tfm metric files;
3. Install the .sty and .fd files to provide a LaTeX interface;
4. Update the map configuration files and LaTeX directory lookup (hash)
   tables.


The euro font has a number of issues that make it a tad more difficult
to install than most LaTeX fonts. The euro standards commission:
 
http://europa.eu.int/euro/

originally mandated that the official standard euro symbol should always be
rendered in the sans style even if the surrounding text uses a different
style. This requirement violated traditional typesetting conventions and
was later overturned. However, this policy did cause a rift as to what was
considered the "proper" thing to do.

Also, several different vendors/individuals have made their own versions of
the euro symbol using their interpretations of what it meant to have a
serf euro.

Furthermore, LaTeX is independent of the type of fonts used - it can use
bitmap (Type 3), PostScript (Type 1 and 1C) and even fonts of the future
that haven't even been thought of yet - LaTeX could care less what is used
to describe the glyph shapes, it only needs to know the height, depth, and
width of each glyph.

All of this results in the fact that there are several types of euro fonts
(and LaTeX packages) to choose from. So, I have to make a judgement call
as to what to recommend to use here. 

I assume that you want a Type 1 Postscript font as opposed to anything
bitmapped - this will help ensure the best quality rendering possible for a
given printer resolution. I will also assume here that the LaTeX system
you have does not already have any support for Type 1 euro glyphs, as is
often the case.

Adobe gives out a free set of PostScript Type 1 euro fonts.
See:

http://www.adobe.com/type/eurofont.html

However, Adobe does not allow its fonts to be bundled with other software
products. This is why the fonts cannot be already pre-loaded in the LaTeX
distributions and LaTeX users must manually obtain and install them.

[Note: Also worthy of consideration is Martin Vogel's marvosym package:
 http://www.ctan.org/tex-archive/fonts/psfonts/marvosym/
 which includes several euro symbols as well as other symbols such
 as astronomy, structural engineering, zodiac, and the "CE" symbol.
 The marvosym package is licensed under the GPL.]

This guide will focus on the use of the Adobe euro fonts. Now, you do not
have to register, but can get the needed Adobe euro font files directly
from:

Windows and Unix:
ftp://ftp.adobe.com/pub/adobe/type/win/all/
eurofont.exe
eurofont.txt

Mac:
ftp://ftp.adobe.com/pub/adobe/type/mac/all/
eurofont.sea.hqx
eurofont.txt

Note that the file eurofont.exe is actually a zip file that is self
extracting when run under Windows. Unix users can do a:
 
unzip eurofont.exe

to unpack it.



STEP #1 - INSTALL THE ACTUAL POSTSCRIPT FONT FILES

Now, the eurofont.txt will tell you that you need ATM - ignore this since
you are using LaTeX and will have to do a manual install of the font files.
You can install them into MS Windows using Adobe ATM, but even if you do,
you will still have to follow the instructions here.

The Adobe font files will have strange looking names. You are primarily
interested in the ones that end in PFB ("Printer Font Binary" - but 
"PostScript Font Binary" might be a better name). These contain the
PostScript code which describes what the glyphs look like. It is these
files (or portions of them) that get embedded into your PostScript or PDF
output files. The AFM (Adobe Font Metric) files describe the size of the
boxes each glyph takes up. The PFM files do the same thing, but are used
only by the MS Windows system. LaTeX does not use AFM or PFM files, but
rather uses TFM (TeX Font Metric) files. There is a program (afm2tfm) that
can convert AFM to TFM, but you don't need this as the TeX/LaTeX developers
have done this for you already. Some font conversion programs (e.g., ps2pk)
may require access to the AFM or PFM files. The INF files describe the
fonts to Windows - so you don't need them (but, if curious, you can find
the formal font names listed within them).

Now, rename the PFB files from the archive as follows:

_1______.PFB  ->  zpeurs.pfb
_1B_____.PFB  ->  zpeubs.pfb
_1I_____.PFB  ->  zpeuris.pfb
_1BI____.PFB  ->  zpeubis.pfb
_2______.PFB  ->  zpeurt.pfb
_2B_____.PFB  ->  zpeubt.pfb
_2I_____.PFB  ->  zpeurit.pfb
_2BI____.PFB  ->  zpeubit.pfb
_3______.PFB  ->  zpeur.pfb
_3B_____.PFB  ->  zpeub.pfb
_3I_____.PFB  ->  zpeuri.pfb
_3BI____.PFB  ->  zpeubi.pfb


The new names are, more or less, based on Karl Berry's scheme for TeX font
names. For more information on this topic, see Karl Berry's "Filenames
for TeX Fonts": http://www.ctan.org/tex-archive/info/fontname/fontname.pdf

Now, find your texmf directory where your LaTeX system is installed. I'll
call this directory "<texmf>". (You may wish to use the local tree
"<texmf-local>", or "localtexmf" under MiKTeX, instead so that your changes
will remain even after the system is upgraded.) Go to 
<texmf>/fonts/type1/adobe and make a directory called "eurofont". Copy all
the renamed .pfb files into <texmf>/fonts/type1/adobe/eurofont

[Note: Some PostScript font files come in ASCII, not binary. Such ".pfa"
 files would go in the same directory as their pfb equivalents. Any virtual
 font files ".vf" would go in the <texmf>/fonts/vf/ directory tree.]

You may also want to do the same with the AFM and PFM files so that certain
font conversion programs can access these as well. Put the renamed AFM and
PFM files in <texmf>/fonts/afm/adobe/eurofont and
<texmf>/fonts/pfm/adobe/eurofont, respectively.

Unix users will have to have super user privileges to make changes to the
<texmf> directory.



Now, LaTeX's configuration will have to be updated so that it knows about
the new Adobe euro fonts.


Of the several LaTeX packages that do this, I think that two are the best.
The most complete, and complex, is Rowland McDonnell's eurofont package:

http://www.ctan.org/tex-archive/macros/latex/contrib/eurofont/

This is an EXTREMELY comprehensive (and high quality) work. The user's
guide alone is over 60 pages. But, I'll show here how to install the
leaner, LaTeX euro package (this actually consists of two smaller LaTeX
packages "europs" and "eurosans"):

http://www.ctan.org/tex-archive/fonts/euro/

Download and unpack this euro package archive. The readme.txt tells what
to do. But, I'll repeat the steps here in my own words. I will show how
to do things manually rather than rely on any automated install scripts.

Some of these files (including the tfm and map files) may already be
installed in some LaTeX systems, you don't have to reinstall them if
that is the case.



STEP #2 - INSTALL THE TFM METRIC FILES

The tfm subdirectory (of the unpacked euro.tar.gz or euro.zip archive)
contains the tfm files for the Adobe fonts you just installed. These tfm
files need to be copied to: 
<texmf>/fonts/tfm/adobe/eurofont
make this /eurofont directory as needed.



STEP #3 - INSTALL THE .sty and .fd FILES TO PROVIDE A USER INTERFACE

OK, now at this point the LaTeX system has access to the PostScript
descriptions of the glyphs and their size metrics. Now, you need to provide
LaTeX with set of names that the euro glyphs will be called by.

In the latex subdirectory of the archive there will be two packages: europs
and eurosans. eurosans restricts it's use to the sans euro because many
people who are knowledgeable in the typographic field feel that the sans
euro better matches with most fonts, including many popular serif ones such
as Times. eurosans also allows the user to specify an arbitrary scaling
factor so that the size of the euro can be adjusted (if needed) to more
closely match that of the surrounding text. The europs package allows you
to decide if you want a serif euro. It is easy enough to install them both.


Now, in your <texmf>/tex/latex directory, make a directory called
"euro" i.e., <texmf>/tex/latex/euro.

Copy the eurosans.sty file into <texmf>/tex/latex/euro.

Now, in the europs package will have a europs.dtx and a europs.ins file.
Run latex on the europs.ins (e.g., latex europs.ins) to make the europs.sty
and the uzpeu.fd, uzpeus.fd, uzpeut.fd files. Copy these four files into
your <texmf>/tex/latex/euro directory just like you did with eurosans.sty.



STEP #4 - UPDATE THE DVIPS/PDFTEX/YAP/XDVI CONFIGURATION FILES

OK, now LaTeX understands how to use these new fonts and users have LaTeX
commands that refer to them. 

The next step is to also inform dvips, pdfTeX, Yap, and/or xdvi, etc.,
so that you can make and view documents with the euro symbol.

The file you need is "zpeu.map" which is found in the dvips subdirectory of
the archive. There is also a "zpeu-origname.map" which will allow the use
of the original Adobe names (e.g., "_1______.PFB"), but it is best to change
the names, as mentioned previously, to follow the LaTeX convention (so as to
improve clarity and avoid future name clashes).


Font map handling has been changed to use an updmap utility in conjunction
with an updmap.cfg configuration file for the newer (teTeX 2.0, MiKTeX 2.4
and later) LaTeX systems. Use one of the appropriate subsections below
depending on your system:


-- For Systems Older Than teTeX 2.0 or MiKTeX 2.4 --
Copy zpeu.map to your <texmf>/dvips/config directory. Now, in your
<texmf>/dvips/config directory, edit your config.ps file (with a text editor)
and add the following line (somewhere after the "p psfonts.map" line - there
will be a bunch of other "p +" lines in this area):

p +zpeu.map

Save the changes to config.ps.

For pdfTeX (and pdfLaTeX), the line:

map +zpeu.map

should be added to the pdftex.cfg file in the <texmf>/pdftex/config
directory (there is no need to make another copy of the zpeu.map file as
pdfTeX will know to look for it in dvips' config directory).

MiKTeX users will also want to add to the line:

p +zpeu.map

to the <texmf>\miktex\config\config.makepk file so that Yap can find the
font if it does not already look at dvips' config.ps file.

MiKTeX users may also want to add the lines contained in the zpeu.map to
<texmf>\miktex\dvips\ps2pk\ps2pk.map for other applications that may need
it.

MetaPost users may want to add the lines contained in the zpeu.map file to
the <texmf>/dvips/config/psfonts.map file as that is what MetaPost relies
on. 

Older versions of xdvi that rely on gsftopk (to convert Type 1 fonts to
bitmap form) may also require the psfonts.map file to be updated. Newer
versions of (the Kpathsea enabled version "xdvi-k") xdvi are able to render
Type 1 fonts directly from the .pfb files. See Stefan Ulrich's xdvi-k site
on Sourceforge for details:
http://xdvi.sourceforge.net/

Note that versions of dvips prior to V5.83 have a bug with partial font
downloading that may cause a dvips error when using some types of fonts,
like the euro packages. (The error messages can be like: "File <xxx.pfb>
ended before all chars have been found" or "xx Subr not found", etc.)
If you encounter this, the workaround is to update dvips or use the
-j0 option:

dvips -j0 -o myfile.ps myfile

Thanks to Dan Luecking for posting much information about map file
configuration.

OK, now all the files are in place. Most TeX systems (teTeX Unix and MiKTeX
Windows) need to be told to rescan their directories in order to add the
names of all the newly added files to the lookup cache.

In teTeX (and fpTeX), the command to run is "texhash" or "mktexlsr".

In MiKTeX it is "initexmf -u" to refresh the filename database and then
"initexmf --mkpsres --search" to rebuild the PostScript resource database.
The MiKTeX Options application has a "Refresh Now" button which does the
same thing.

These are the same commands that you run after you add any package to
LaTeX's directories. Run this application/command.



-- For teTeX 2.0, MiKTeX 2.4 and Newer Systems --
Copy zpeu.map to your <texmf>/fonts/map/dvips/misc directory. Edit the
<texmf>/web2c/updmap.cfg file with a text editor and add the line:

Map zpeu.map

Now, you will have to refresh the directory lookup (hash) tables so
that the LaTeX system can see the new zpeu.map file in the lookup cache.

In teTeX (and fpTeX), the command to run is "texhash" or "mktexlsr".

In MiKTeX use "initexmf -u" to refresh the filename database. The
MiKTeX Options application has a "Refresh Now" button which does the
same thing.

Now, for teTeX 2.0 and MiKTeX systems, run the "updmap" command to update
the map file configuration. For teTeX 3.0 and later, the command you will
likely want to run is "updmap-sys" which updates the map files system-wide
(as "updmap" does in teTeX 2.0). (Under teTeX 3.0 and later, "updmap" updates
the map file settings only for the current user.)



HOW TO USE THE EURO GLYPHS

Now, you can use the euro packages.

To use eurosans.sty, just:

\usepackage{eurosans}

and then \euro will produce the euro symbol that will be in sans. The other
attributes (series, shape) will vary with that of the surrounding font.


To use europs.sty, do a 

\usepackage{europs}

then 

\EUR will produce a euro symbol that varies with the current font family
(serif, sans, or mono).
\EURofc will produce an "official" (old commission policy) euro symbol
that is always in sans. There is also:

\EURhv  (Euro-Sans)
\EURtm  (Euro-Serif)
\EURcr  (Euro-Mono)



That was easy right? Enjoy! ;)


 Mike Shell

***********************************


==> IEEEtran/testflow/README.txt <==

January 10, 2007


This is the "testflow" diagnostic suite which is designed to test LaTeX
"print work flow" and to provide lots of helpful information to assist
users in getting their LaTeX system configured and/or upgraded in order
to produce good PS/PDF output.

Although originally designed for IEEEtran users, testflow will be of
interest to anyone who uses LaTeX to make PostScript or PDF output.

Extensive usage documentation is contained in "testflow_doc.pdf"

The control test reference files are available in both PostScript and PDF,
each in A4 and US Letter paper sizes.


For helpful tips, answers to frequently asked questions and other support,
visit the testflow home page at my website:

http://www.michaelshell.org/tex/testflow/


Enjoy!

Michael Shell
http://www.michaelshell.org/

*******
Version 1.1 (2007/01/10) changes:

 1. New duplex page test.

 2. New test for Palladio hinting.

 3. Updated documentation to cover the newer systems.

********************************* Files **********************************

README               - This file.

testflow_doc.pdf     - The user manual.

testflow.tex         - The LaTeX test file.

testflow_ctl_LTR.ps  - Control file in PostScript, US Letter paper format.

testflow_ctl_LTR.pdf - Control file in PDF, US Letter paper format.

testflow_ctl_A4.ps   - Control file in PostScript, A4 paper format.

testflow_ctl_A4.pdf  - Control file in PDF, A4 paper format.

***************************************************************************
Legal Notice:
This code is offered as-is without any warranty either expressed or
implied; without even the implied warranty of MERCHANTABILITY or
FITNESS FOR A PARTICULAR PURPOSE! 
User assumes all risk.
In no event shall IEEE or any contributor to this code be liable for
any damages or losses, including, but not limited to, incidental,
consequential, or any other damages, resulting from the use or misuse
of any information contained here.

All comments are the opinions of their respective authors and are not
necessarily endorsed by the IEEE.

This work is distributed under the LaTeX Project Public License (LPPL)
( http://www.latex-project.org/ ) version 1.3, and may be freely used,
distributed and modified. A copy of the LPPL, version 1.3, is included
in the base LaTeX documentation of all distributions of LaTeX released
2003/12/01 or later.
Retain all contribution notices and credits.
** Modified files should be clearly indicated as such, including  **
** renaming them and changing author support contact information. **

File list of work: testflow_doc.pdf, testflow.tex, testflow_ctl_LTR.ps,
                   testflow_ctl_LTR.pdf, testflow_ctl_A4.ps,
                   testflow_ctl_A4.pdf

***************************************************************************


==> IEEEtran/tools/IEEEtrantools_doc.txt <==

IEEEtrantools_doc.txt 2007/01/11 version 1.2
(Version 1.2 is based on the commands of version 1.7 of IEEEtran.cls)
This document is the user guide for the IEEEtrantools.sty package.

The IEEEtrantools.sty package provides several popular and unique
commands from the IEEEtran.cls class (version 1.7) file.

IEEEtrantools.sty should not be used with IEEEtran.cls.

For helpful tips, answers to frequently asked questions and other support,
visit the IEEEtrantools support page at my website:

http://www.michaelshell.org/tex/ieeetran/tools/

The latest version and documentation of IEEEtrantools can be obtained at:
http://www.ctan.org/tex-archive/macros/latex/contrib/IEEEtran/

Copyright (c) 2002-2007 by Michael Shell
                        See
                        http://www.michaelshell.org/
                        for current contact information.

*************************************************************************
Legal Notice:
This code is offered as-is without any warranty either expressed or
implied; without even the implied warranty of MERCHANTABILITY or
FITNESS FOR A PARTICULAR PURPOSE! 
User assumes all risk.
In no event shall IEEE or any contributor to this code be liable for
any damages or losses, including, but not limited to, incidental,
consequential, or any other damages, resulting from the use or misuse
of any information contained here.

All comments are the opinions of their respective authors and are not
necessarily endorsed by the IEEE.

This work is distributed under the LaTeX Project Public License (LPPL)
( http://www.latex-project.org/ ) version 1.3, and may be freely used,
distributed and modified. A copy of the LPPL, version 1.3, is included
in the base LaTeX documentation of all distributions of LaTeX released
2003/12/01 or later.
Retain all contribution notices and credits.
** Modified files should be clearly indicated as such, including  **
** renaming them and changing author support contact information. **

File list of work: IEEEtrantools.sty, IEEEtrantools_doc.txt
*************************************************************************

Available package options e.g., \usepackage[retainorgcmds]{IEEEtrantools}

 retainorgcmds
    Prevents IEEEtrantools from overriding existing LaTeX commands.
    Currently, the only effect is to preserve the original definitions
    of itemize, enumerate and description. The IEEEtran versions are
    always available as IEEEitemize, IEEEenumerate and IEEEdescription
    and the original LaTeX versions are always available as LaTeXitemize,
    LaTeXenumerate and LaTeXdescription.

**********************************************************************
1/2007 V1.2 (V1.7 of IEEEtran.cls) changes:

 1. Several commands and enviroments have depreciated in favor of
    replacements with IEEE prefixes to better avoid potential future name
    clashes with other packages. Legacy code retained to allow use of the
    obsolete forms, but with an warning message to the console during
    compilation:
    \IEEEPARstart
    For IED lists:
    \IEEEiedlabeljustifyc, \IEEEiedlabeljustifyl, \IEEEiedlabeljustifyr,
    \IEEEnocalcleftmargin, \IEEElabelindent, \IEEEsetlabelwidth,
    \IEEEusemathlabelsep
 
 2. These commands/lengths now require the IEEE prefix and do not have
    legacy support: \IEEEnormaljot.
    For IED lists: \ifIEEEnocalcleftmargin, \ifIEEEnolabelindentfactor,
    \IEEEiedlistdecl, \IEEElabelindentfactor

 3. \normalsizebaselineskip no longer provided. 

 4. New \IEEEPARstart controls:
    \IEEEPARstartHEIGHTTEXT, \IEEEPARstartFONTSTYLE, \IEEEPARstartCAPSTYLE,
    \IEEEPARstartWORDFONTSTYLE, \IEEEPARstartWORDCAPSTYLE,
    \IEEEPARstartHOFFSET, \IEEEPARstartITLCORRECT
    and the (output) length \IEEEPARstartletwidth.

 5. Provide for an optional argument to \bstctlcite to provide a way to
    specify a different aux file. Define \bstctlcite even if it has already
    been defined.


*******
11/2002 V1.1 (v1.6b of IEEEtran.cls) changes:
 
 1. In addition to the IEEE IED lists, the original LaTeX IED style list
    environments are now preserved as LaTeXitemize, LaTeXenumerate, and
    LaTeXdescription. Also, users can now redefine \makelabel within
    IEEE IED list controls. There may be some use for these in specialized
    applications. Thanks to Eli Barzilay for suggesting this feature.

**********************************************************************



The IEEEtrantools.sty package provides several commands from IEEEtran.cls
so that they can be used under other LaTeX classes. This guide covers only
the differences in the use of the commands from those provided by
IEEEtran.cls. For complete documentation on these commands, see the relevant
sections in the IEEEtran_HOWTO manual which is available at the CTAN site.

IEEEtrantools.sty provides \IEEEPARstart; the \bstctlcite command for the
control entry types of IEEEtran.bst V1.00 and later; the IEEE IED list
environments; and the complete IEEEeqnarray family, including the
IEEEeqnarray support commands.

Please note that, as a package file, IEEEtrantools.sty will not attempt
to alter document formatting (other than the override of the IDE lists,
if the retainorgcmds option is not invoked) as controlled by the class
file. Therefore, there may be spacing/layout differences between the
results of the same IEEEtran commands under IEEEtran.cls and the user's
class file as different fonts, default values for the various length
commands, etc., are used than under IEEEtran.cls.





*** \IEEEPARstart ***

\IEEEPARstart{}{} is used to provide a large initial "drop cap" letter(s) as
well as to capitialize the remaining letters of the first word of a chapter
or section (if placed within the second argument). e.g.,
\IEEEPARstart{O}{nce}

Unlike IEEEtran.cls, IEEEtrantools.sty provides the user with a way to
control the various parameters of the \IEEEPARstart letters.

Below is how the user can alter them (after the IEEEtrantools.sty package
is loaded). Default values are shown. IEEEtrantools will not override
any previous definitions of these parameters if they already exist when
the package is loaded.


% The number of lines that are indented to clear the drop cap letter.
% You may need to increase this beyond 1 + \IEEEPARstartDROPDEPTH if
% you are using lowercase letters with descenders.
\renewcommand{\IEEEPARstartDROPLINES}{2}

% The minimum number of lines left on a page to allow an \IEEEPARstart.
% Does not take into consideration glue shrink, so it tends to be overly
% cautious.
\renewcommand{\IEEEPARstartMINPAGELINES}{2}

% The height of the drop cap (*above* the baseline), is adjusted to match
% the height of this text in the current font (when \IEEEPARstart is called).
% Use a strut if you want a height not based on that of the main text font.
\renewcommand{\IEEEPARstartHEIGHTTEXT}{T}

% The depth the letter is lowered below the baseline. The height (and size)
% of the letter is determined by the sum of this value and the height of
% \IEEEPARstartHEIGHTTEXT in the current font. It is a good idea to set this
% value in terms of the baselineskip so that it can respond to changes
% therein.
\renewcommand{\IEEEPARstartDROPDEPTH}{1.1\baselineskip}

% The font the drop cap will be rendered in. The argument is a command that
% can take zero or one argument.
\renewcommand{\IEEEPARstartFONTSTYLE}{\bfseries}

% Any additional, non-font related commands needed to modify the drop cap
% letter, can take zero or one argument.
\renewcommand{\IEEEPARstartCAPSTYLE}{\MakeUppercase}

% The font that will be used to render the rest of the word (second argument
% to \IEEEPARstart), can take zero or one argument.
\renewcommand{\IEEEPARstartWORDFONTSTYLE}{\relax}

% Any additional, non-font related commands needed to modify the rest of the
% word (second argument to \IEEEPARstart), can take zero or one argument.
\renewcommand{\IEEEPARstartWORDCAPSTYLE}{\MakeUppercase}

% The horizontal separation distance from the drop letter to the main text.
% Lengths that depend on the font (i.e., ex, em, etc.) will be referenced to
% the font that is active when \IEEEPARstart is called.
\renewcommand{\IEEEPARstartSEP}{0.15em}

% The Horizontal offset applied to the left of the drop cap. The drop cap
% can be shifted left (negative) or right (positive) using this parameter.
% Lengths that depend on the font (e.g., ex, em, etc.) will be referenced
% to the font that is active when \IEEEPARstart is called.
\renewcommand{\IEEEPARstartHOFFSET}{0em}

For \IEEEPARstartSEP and \IEEEPARstartHOFFSET, you can also reference the
length variable, \IEEEPARstartletwidth, which will be set to the width of
the drop drop before it is rendered. e.g.,
\renewcommand{\IEEEPARstartHOFFSET}{-0.5\IEEEPARstartletwidth}
will cause the drop cap to be shifted leftward by half its width.

% Italic correction command applied at the end of the drop cap when
% evaluating its width. Without this, italic or slanted drop cap letters will
% "crash into" the main text because their full true width is not taken into
% consideration.
\renewcommand{\IEEEPARstartITLCORRECT}{\/}





*** \bstctlcite ***

\bstctlcite{} is used to issue a citation for a special IEEEtran.bst BibTeX
style control entry which can control various operating parameters of the
IEEEtran.bst file (V1.00 and later):

\bstctlcite{IEEEexample:BSTcontrol}

V1.2 and later of IEEEtrantools.sty provides for an optional argument so
that different auxiliary file specifiers may be used in documents with
multiple bibliographies:

\bstctlcite[@auxoutsec]{IEEEexample:BSTcontrol}

See the IEEEtran.bst documentation for details:
http://www.ctan.org/tex-archive/macros/latex/contrib/IEEEtran/bibtex
http://www.michaelshell.org/tex/ieeetran/bibtex/

\bstctlcite operates silently and will not alter the citation numbers or
place a citation entry into the main text or bibliography (when used with
IEEEtran.bst). It should not be used with .bst files that do not provide
support for these special BST control entries.

See the IEEEtran.bst BibTeX style documentation for details.
http://www.michaelshell.org/tex/ieeetran/bibtex/
http://www.ctan.org/tex-archive/macros/latex/contrib/IEEEtran/bibtex





*** itemize, enumerate and description (IED) lists ***

IEEEtrantools provides revised itemize, enumerate and description list
environments that offer enhanced controls and make it much easier to
create such lists when the main text is "block indented" from the 
labels (IEEE style).

By default, the LaTeX IED list environments are overridden with the IEEE
IED versions. To prevent this, load IEEEtrantools.sty with the
"retainorgcmds" option:

\usepackage[retainorgcmds]{IEEEtrantools}

In any event, the IEEE IED list environments are available as IEEEitemize,
IEEEenumerate, and IEEEdescription. The IEEE IED lists depend on the LaTeX
low-level list environment, so class files that redefine it may also alter
the IEEE IED list formatting. The original LaTeX IED environments (as
provided by the LaTeX kernel and class file) are always retained as
LaTeXitemize, LaTeXenumerate and LaTeXdescription.

Beware that the default enumerate label width will not be correct if
the class file is not using normalfont "9)" style labeled enumerated lists.

The support commands for the IEEE IED list environments (\IEEEsetlabelwidth,
\IEEEusemathlabelsep, \IEEEiedlabeljustifyl, etc.) are also provided.




*** The IEEEeqnarray family ***

Please note that IEEEtrantools provides and sets the length variable
\IEEEnormaljot. As IEEEtrantools is loaded, \IEEEnormaljot will be set to
the current value of \jot. If the user later alters the document's nominal
\jot the value of \IEEEnormaljot should be revised as well.

The support commands for the IEEEeqnarray commands (\IEEEstrut, 
\IEEEeqnarrayvrule, \IEEEvisiblestrutstrue, etc.) are also provided.




%%%%%%%%%%%%%%%%%%%%%%%%%% End of IEEEtrantools_doc.txt  %%%%%%%%%%%%%%%%%%
% That's all folks!



==> data/cer/fta_base_smooth-5.csv <==
text_len, mean_cer
3,89.29967948717949
4,98.98221916971917
5,107.70402368099737
6,51.37776373404777
7,46.8806759204277
8,46.29734258709436
9,42.93711695414146
10,40.2082202442817
11,36.24601865276976
12,35.04840095260538
13,30.631734285938702
14,31.193748594560887
15,30.449709571422986
16,29.522596560976645
17,28.390114192264164
18,27.87700557803196
19,25.644306292504716
20,24.931519988450972
21,23.98249087566868
22,21.53083260431946
23,21.694094123750446
24,20.7217103340876
25,19.945236525129836
26,20.07481913310737
27,20.75502166151854
28,19.598695916813593
29,19.117206594524045
30,18.43986288651996
31,17.064544279892942
32,17.079622722498044
33,16.95432558270815
34,17.28335533626455
35,17.33523369662915
36,17.718662187642785
37,17.443107323852615
38,17.44879113962667
39,17.294015844474274
40,17.124832095577872
41,17.7278587276755
42,16.704752384180807
43,16.7129209300852
44,16.396811132069892
45,16.62119177395354
46,15.903134919240557
47,16.04609060107198
48,15.37351214025823
49,15.746072012248353
50,15.812365057264797
51,15.456483517420992
52,15.615577458027538
53,15.999437448304644
54,15.481160830726918
55,16.595214679452504
56,17.00709049756218
57,17.525688414833645
58,17.524617095580506
59,17.576181853929874
60,16.595289316633856
61,16.7384831427285
62,16.648783584042896
63,15.959509241827377
64,16.271805403731523
65,16.14903366370997
66,16.073870845139442
67,16.229617174764467
68,16.831311455715714
69,16.888722058992823
70,17.25208519686384
71,17.796630475130463
72,17.9457216369345
73,17.94980001469709
74,17.585449878793952
75,18.10870139985249
76,17.924161033240704
77,17.220760178750655
78,17.44884875683923
79,18.292138250578148
80,18.02974466704636
81,18.0816854210766
82,19.152927419985865
83,19.796036890494715
84,19.510044360915295
85,19.55471611752986
86,19.471971163801335
87,18.760542847156323
88,17.83580944502354
89,18.210841117140045
90,18.35805106195119
91,19.478528242746535
92,19.877923944927318
93,20.51990701204786
94,20.661527034182583
95,20.593576688049808
96,19.872137365870138
97,20.253027489668057
98,20.411044422547523
99,21.282159137197354
100,21.55640892690373
101,22.707410211549366
102,23.648284253516305
103,24.39503284542619
104,24.838210121157413
105,25.6399052339327
106,24.79778769372762
107,24.26739313716371
108,24.325172584264628
109,23.844344046832312
110,23.073805167406874
111,23.879881206769795
112,24.559686937483804
113,25.85356097948378
114,26.83460638961182
115,27.814170407968945
116,28.168615752743058
117,27.226072245595994
118,26.50672999364505
119,26.088846412912606
120,25.609373244914842
121,25.87200546012989
122,27.25340565664591
123,27.321456938697192
124,27.546303614701408
125,28.16145213097294
126,28.679829502246655
127,30.55272196778728
128,31.85724729611749
129,32.308861728813895
130,32.54662053446208
131,32.38105608981388
132,31.584247321814548
133,31.65600269523873
134,32.1396366274582
135,33.399492136022985
136,33.18718822318327
137,33.325487857686014
138,32.020350013074484
139,33.78679448249444
140,33.619324309594795
141,36.27022172136178
142,37.67155779535972
143,39.206656317527205
144,37.74092724148984
145,37.37464313715242
146,36.7573010198103
147,36.89554471304426
148,37.56019988545805
149,37.92239658077639
150,40.07634747532879
151,41.412831017694685
152,41.861167411040825
153,41.529817165248005
154,42.03525359783676
155,43.13538552823806
156,42.16787222193101
157,40.2663774902476
158,41.41102349200858
159,43.27913122968154
160,42.166932094230575
161,44.3627552971983
162,46.03248991907282
163,48.373336572419475
164,46.22470062074529
165,48.285333851638
166,51.51217490424592
167,51.87236674011967
168,51.67603366143365
169,54.98118408770012
170,52.83802490555884
171,50.32351898758471
172,51.370733204781985
173,52.910789227190946
174,53.685126893431054
175,58.04064779281581
176,58.571389909048605
177,58.83696382600075
178,57.57452996356688
179,58.86395928947285
180,57.718731635770624
181,58.892963410723674
182,63.67080528587548
183,64.39874751381771
184,64.31006588975914
185,67.68420040576218
186,68.24847347790478
187,68.84759356072051
188,72.43955239261741
189,71.38750913165674
190,70.51822003065539
191,72.67653104550338
192,73.77956246425646
193,74.70451284926877
194,78.06555569572672
195,81.43407549419177
196,80.4468531598192
197,77.48332880017118
198,77.44230315914554
199,77.81168076093252
200,76.17757463821002
201,76.43785076055511
202,78.34036050817275
203,76.67957251567744
204,77.04119022463613
205,76.19863105233092
206,75.64642463805555
207,79.31274893201845
208,81.66918202015884
209,78.95182439197437
210,79.32418560108702
211,82.95310753986811
212,81.42322660829689
213,82.43491603859098
214,85.20503428264286
215,86.10148685286295
216,85.23255721535855
217,84.57784726862454
218,83.62435889653152
219,84.5782416151201
220,84.01917102379144
221,84.65081847289889
222,83.212633726709
223,82.79930039337566
224,83.22576986929855
225,85.29240478615372
226,84.30583803294786
227,85.65750829530316
228,84.78823293298433
229,84.45714893059817
230,83.30293135719482
231,82.44239751185185
232,81.3519261200704
233,82.98678067860675
234,82.09587578043794
235,82.20193260735901
236,83.20528673871111
237,83.11953056090472
238,83.07680850754437
239,84.60342781973227
240,84.97271330984631
241,84.32983887612221
242,84.79677762363575
243,84.7700526479312
244,84.28610477940686
245,84.04664726722207
246,84.47808228647071
247,83.52733942431169
248,81.81254059049245
249,80.8963462891072
250,81.21136460412552
251,80.50067627422261
252,82.01518575571815
253,80.93084588643711
254,82.06606542494973
255,79.52057719074554
256,79.21838730109357
257,77.7889646275764
258,79.7514583430113
259,78.87127994262815
260,80.68248973263024
261,80.20493498272602
262,80.28041468320572
263,80.00407215780659
264,79.5604919429015
265,80.52483994301586
266,80.81883574348122
267,81.35991099412895
268,80.35676634004092
269,80.63804148361942
270,78.79487668961193
271,79.30154663658038
272,78.41776512625557
273,79.08140148989193
274,77.1206014471089
275,77.56058339656738
276,77.2216896763787
277,76.1186888653487
278,75.16338583504567
279,75.52147547350047
280,75.11252189283631
281,74.33212853967431
282,75.07547752245992
283,73.6566178733371
284,73.81337570625152
285,73.74387463130157
286,73.8354856769762
287,75.34319397984996
288,76.32383523816817
289,74.45458764727111
290,74.43312884657743
291,75.34072586338947
292,73.61121052784348
293,74.22527637627519
294,75.15566552831383
295,74.57376201832813
296,73.78423609274155
297,73.2162430092205
298,72.43206221826006
299,72.02478617144912
300,70.8495682081517
301,70.98818945282649
302,72.2151961417897
303,73.27093384670773
304,74.27130298661176
305,74.46987062472468
306,74.11697819262433
307,72.18129858097384
308,71.11695872551817
309,71.27058502062357
310,71.33458318315593
311,70.86516974249649
312,70.99750540510239
313,70.92991707944954
314,72.05969444116552
315,72.65795133674104
316,74.16346703991783
317,75.42018089491853
318,74.54220470444234
319,72.98881143183695
320,72.97842680891632
321,71.8057531714375
322,70.98664252474066
323,72.04337329397143
324,72.04069760641528
325,69.00310762028121
326,69.08569842296941
327,68.56504098741837
328,68.67717980529737
329,69.32467777262681
331,72.538717500428
332,72.18546059959553
333,72.86476922364852
334,72.90720916034827
335,72.92472730414005
336,72.05438951072534
337,70.98785002332846
338,70.3346454579202
339,69.18326995170598
340,68.11840452404186
341,66.80696870711154
342,67.28306118155758
343,66.04009442963944
344,67.11852746406724
345,70.2342057086701
346,69.24781115084699
347,70.5985141561112
348,70.0767750256764
349,69.4435717913171
350,65.51050917669829
351,68.00814845904011
352,66.94781465624601
353,68.35626536047138
354,68.02174761022329
355,68.48456910245655
356,67.28115700819664
357,66.91888264280628
358,68.78820971635872
359,69.1724669638601
360,69.60125386323523
362,70.72255178930855
364,73.02981087267614
365,71.64849086056593
366,72.6723918934749
367,71.99696975463812
368,71.7692254131693
369,68.01724233543266
371,67.90094542767393
372,65.9163077465145
373,66.68174625196339
375,65.24109191605856
376,67.63996544396436
377,67.33348879658182
378,67.18272764172617
380,65.75964643419582
381,66.57501999741422
382,65.42639084878505
384,65.13100121190216
385,66.16996749496293
387,68.29973563258447
390,67.60864003190765
392,66.44628601313046
394,66.16799143948705
397,65.72299557513634
400,64.01841003721748

==> data/cer/fta_base_smooth-None.csv <==
3,330.7692307692308
4,64.0625
5,51.666666666666664
6,48.412698412698425
7,43.609022556390975
8,49.13793103448276
9,41.57706093189964
10,48.75
11,31.61157024793388
12,29.964539007092206
13,29.32692307692308
14,35.588972431077686
15,26.66666666666666
16,34.42164179104478
17,26.244343891402718
18,24.69135802469135
19,29.926560587515326
20,24.10112359550562
21,23.258145363408556
22,22.68041237113401
23,19.946212460779893
24,17.668269230769216
25,24.91743119266055
26,18.396226415094326
27,18.798043326345198
28,20.594125500667555
29,21.069281872825066
30,19.13580246913581
31,15.988779803646581
32,15.411324786324787
33,13.717532467532452
34,21.144674085850585
35,18.509316770186334
36,17.633928571428584
37,15.67071658814779
38,15.634674922600624
39,19.766899766899744
40,18.537735849056602
41,16.86005209566661
42,14.824797843665781
43,18.649808083088747
44,14.65136804942629
45,18.578578578578565
46,15.279503105590056
47,15.946701053084041
48,15.05952380952382
49,15.36614645858342
50,15.215686274509803
51,17.142302465540673
52,16.278166278166264
53,13.28011611030479
54,16.161616161616156
55,17.134986225895332
56,14.550919377652049
57,21.848435521794183
58,15.339495200853186
59,18.754605747973486
60,17.129629629629626
61,14.808743169398895
62,16.94397283531409
63,16.055464331326405
64,18.306107954545453
65,13.683257918552036
66,16.370223978919622
67,16.33011413520633
68,15.679650238473767
69,19.084839602670574
70,16.691729323308277
71,16.657276995305157
72,18.146929824561415
73,18.40237662980689
74,19.83029541169076
75,16.712121212121225
76,14.83552631578947
77,20.763187429854096
78,17.479674796747968
79,16.313291139240512
80,17.852564102564102
81,19.051973784484062
82,19.45121951219513
83,17.739378566899177
84,21.669501133786845
85,21.06811145510836
86,17.622011136586966
87,19.674578295267942
88,17.325653798256536
89,18.1123595505618
90,16.444444444444443
91,19.497169497169505
92,20.410628019323664
93,22.928039702233264
94,20.10933806146572
95,19.65435978004712
96,20.20526960784314
97,20.0708762886598
98,19.320843091334893
99,22.013788680455338
100,20.444444444444443
101,24.560843181092306
102,21.442125237191654
103,25.075849514563092
104,26.718158890290038
105,24.178187403993864
106,26.77672955974842
107,25.450600801068088
108,20.865261813537675
109,24.06618610747051
110,24.46708463949843
111,24.37258687258686
112,21.59790640394089
113,24.895642010352297
114,27.465214761040524
115,30.936454849498325
116,29.277813923227068
117,26.495726495726498
118,26.667868734222864
119,22.75249722530521
120,27.339743589743595
121,27.188396019564852
122,24.098360655737693
123,27.9810298102981
124,29.6594982078853
125,27.68
126,28.312629399585923
127,27.174103237095363
128,30.572916666666668
129,39.02396053558844
130,34.20262664165104
131,30.570701563067967
132,28.362897265336294
133,29.745094443425636
134,35.0399166955918
135,34.56140350877193
136,32.98887122416534
137,34.66217480816021
138,28.683574879227056
139,35.7314148681055
140,28.035714285714292
141,41.82109357126515
142,33.82482394366197
143,41.93806193806194
144,42.73809523809523
145,35.71120689655174
146,34.492448191078324
147,31.99340342197485
148,38.851351351351354
149,43.429313704265
150,39.03448275862069
151,36.30343166767007
152,42.763157894736835
153,45.53376906318083
154,45.670995670995666
155,37.37773152965661
156,38.83061383061382
157,48.26381754674337
158,40.69620253164557
159,36.16352201257861
160,43.10096153846154
161,48.171152518978595
162,42.70282186948854
163,51.67531854648419
164,44.51219512195122
165,54.80519480519481
166,37.42797276060765
167,53.00598802395209
168,67.80952380952381
169,46.313154301319976
170,53.8235294117647
171,53.953724891939984
172,42.29019211324569
173,55.23699421965318
174,51.54922538730635
175,61.52380952380953
176,57.8254132231405
177,64.06779661016948
178,57.89070480081716
179,52.87709497206704
180,55.21164021164023
181,64.27255985267034
182,58.34165834165834
183,63.761863675582404
184,76.7663043478261
185,58.85135135135136
186,63.82915173237753
187,75.21233092167348
188,66.58322903629538
189,79.76190476190476
190,76.8111455108359
191,58.568935427574175
192,70.86588541666667
193,77.37478411053539
194,85.2770618556701
195,81.43589743589743
196,75.37414965986395
197,87.70848440899204
198,72.43867243867246
199,70.45944005743
200,81.23076923076923
201,77.22103766879886
202,79.53795379537954
203,73.74005305039789
204,79.97198879551821
205,72.92682926829269
206,79.02912621359224
207,75.32515793385359
208,70.97902097902099
209,98.30361026533275
210,84.70899470899471
211,65.44233807266983
212,77.18696397941682
213,89.12363067292647
214,90.65420560747663
215,89.76744186046513
216,79.2929292929293
217,81.66922683051716
218,84.77898248540451
219,87.38065587380657
220,85.0
221,84.06234288587228
222,78.87387387387386
223,87.9372197309417
224,80.18973214285714
225,82.93333333333332
226,86.19469026548673
227,89.20704845814977
228,83.00438596491229
229,86.94808345463368
230,78.58695652173913
231,84.53927025355597
232,83.43596059113301
233,78.70171673819743
234,81.4957264957265
235,86.7612293144208
236,80.08474576271188
237,83.9662447257384
238,83.71848739495798
239,81.06694560669455
240,86.54761904761904
241,87.71784232365145
242,85.81267217630854
243,80.50411522633745
244,83.40163934426229
245,86.41399416909621
246,85.29810298102981
247,84.61538461538461
248,82.66129032258064
249,78.64792503346719
250,77.84
251,80.71713147410358
252,86.1904761904762
253,79.10784867306607
254,86.22047244094489
255,72.41830065359478
256,86.39322916666667
257,73.46303501945525
258,77.59689922480621
259,79.07335907335909
260,82.23076923076923
261,81.99233716475096
262,82.51908396946564
263,75.20912547528516
264,79.45075757575758
265,80.84905660377359
266,79.77443609022555
267,87.34082397003745
268,76.67910447761194
269,82.15613382899627
270,75.83333333333333
271,81.18081180811808
272,78.125
273,79.2124542124542
274,77.73722627737226
275,79.15151515151514
276,71.37681159420289
277,80.32490974729242
278,77.5179856115108
279,72.22222222222223
280,74.375
281,73.16725978647686
282,78.28014184397163
283,73.61601884570082
284,75.93896713615024
285,67.28070175438596
286,73.95104895104895
287,77.93263646922183
288,74.07407407407406
289,83.47750865051903
290,72.18390804597702
291,64.60481099656357
292,77.82534246575342
293,78.61205915813424
294,74.82993197278913
295,75.25423728813558
296,69.25675675675676
297,74.91582491582491
298,74.66442953020135
299,71.98996655518394
300,71.33333333333333
301,67.2203765227021
302,69.03973509933775
303,75.35753575357536
304,78.125
305,76.6120218579235
306,72.22222222222223
307,70.03257328990229
308,73.5930735930736
309,68.44660194174757
310,71.29032258064517
311,72.9903536977492
312,70.3525641025641
313,71.24600638977637
314,69.10828025477707
315,70.95238095238096
316,78.63924050632912
317,73.34384858044164
318,78.77358490566039
319,75.39184952978056
320,66.5625
321,70.87227414330218
322,73.29192546583852
323,72.91021671826626
324,71.29629629629629
325,71.84615384615384
326,70.85889570552148
327,58.103975535168196
328,73.32317073170731
329,68.69300911854103
331,72.40684793554884
332,74.09638554216868
333,74.17417417417417
334,71.55688622754491
335,72.08955223880596
336,72.61904761904762
337,74.1839762611276
338,69.8224852071006
339,66.22418879056048
340,68.8235294117647
341,66.86217008797654
342,68.85964912280701
343,63.265306122448976
344,68.6046511627907
345,62.608695652173914
346,72.25433526011561
347,84.43804034582132
348,58.333333333333336
349,75.35816618911174
350,60.0
351,69.08831908831908
352,64.77272727272727
353,70.8215297450425
354,70.05649717514125
355,67.04225352112677
356,67.41573033707866
357,67.08683473389357
358,64.80446927374301
359,68.24512534818942
360,76.38888888888889
362,69.33701657458563
364,69.23076923076923
365,70.41095890410959
366,79.78142076502732
367,69.48228882833787
368,74.45652173913044
369,65.85365853658537
371,69.2722371967655
372,61.02150537634409
373,68.90080428954424
375,64.53333333333333
376,69.68085106382979
377,62.06896551724138
378,73.01587301587301
380,67.36842105263158
381,63.77952755905512
382,62.56544502617801
384,66.14583333333333
385,67.27272727272727
387,65.89147286821705
390,68.97435897435898
392,73.21428571428571
394,62.69035532994924
397,61.46095717884131
400,64.5


==> data/cer/fta_base_smoothed-v2.csv <==
text_len,mean_cer
30.0,8.658410476641128
31.304347826086957,9.582208619852821
32.608695652173914,10.383076335874613
33.91304347826087,11.204426716771305
35.21739130434783,12.000311339104869
36.52173913043478,12.75728695543836
37.82608695652174,13.521342142730667
39.130434782608695,14.365892377805327
40.434782608695656,15.153730690253974
41.73913043478261,15.886641931778833
43.04347826086956,16.73281113367926
44.34782608695652,16.53529531016656
45.65217391304348,16.70971662266695
46.95652173913044,16.876461798212972
48.26086956521739,16.708001495481568
49.565217391304344,16.564980529910013
50.869565217391305,16.55465540559025
52.173913043478265,16.678128244342652
53.47826086956522,16.411168591176065
54.78260869565217,16.33821803986343
56.08695652173913,16.36007007281019
57.391304347826086,16.374906668779662
58.69565217391305,16.407876455271044
60.0,16.474442311307776
61.30434782608695,16.601780691729523
62.608695652173914,16.78209072946632
63.91304347826087,16.792448290943167
65.21739130434783,16.97317120754803
66.52173913043478,17.044102935056248
67.82608695652175,17.170357442935167
69.13043478260869,17.268964693202946
70.43478260869566,17.467365795431252
71.73913043478261,17.48324297186962
73.04347826086956,17.65742417510296
74.34782608695653,17.69096745548857
75.65217391304347,17.85580936801135
76.95652173913044,17.92929865766437
78.26086956521739,17.84600088921679
79.56521739130434,18.121390771089494
80.86956521739131,18.40107419416468
82.17391304347827,18.62915760204168
83.47826086956522,18.679229002165
84.78260869565217,18.852149067369638
86.08695652173913,18.936797012805783
87.3913043478261,19.104028590360123
88.69565217391305,19.278452087569626
90.0,19.616824530363104
91.30434782608697,19.848914092185055
92.6086956521739,20.281878579589716
93.91304347826087,20.716357270681975
95.21739130434783,21.046993747173
96.52173913043478,21.174332622120087
97.82608695652173,21.4080215484543
99.1304347826087,21.56732476477897
100.43478260869566,21.785871284903806
101.73913043478261,22.154327993985575
103.04347826086956,22.7697734976799
104.34782608695652,23.39934593932555
105.65217391304348,23.738741333799894
106.95652173913044,23.838799657146126
108.26086956521739,24.18806470903494
109.56521739130434,24.511756093433064
110.86956521739131,24.828084750162674
112.17391304347827,25.33119778950221
113.47826086956522,25.631619615709795
114.78260869565217,25.905841251909553
116.08695652173913,26.292146994292676
117.3913043478261,26.954538825653643
118.69565217391305,27.29398073736199
120.0,27.447278607494482
121.30434782608695,27.670630884163415
122.60869565217392,28.32929047335709
123.91304347826087,28.791443375627676
125.21739130434783,29.30166886613519
126.52173913043478,29.719204675785633
127.82608695652173,29.982059823393612
129.1304347826087,30.47411798249421
130.43478260869566,30.784114411412908
131.73913043478262,31.571994414299027
133.04347826086956,32.23672737861199
134.34782608695653,32.58349719663915
135.6521739130435,33.00494708613178
136.95652173913044,33.78366190239675
138.26086956521738,34.25970881861868
139.56521739130434,34.78230417720117
140.8695652173913,35.61885423306329
142.17391304347825,36.402716445242035
143.47826086956522,36.36764067578588
144.7826086956522,36.92407850345006
146.08695652173913,37.577751667361184
147.3913043478261,37.93240673348293
148.69565217391306,38.45400248714757
150.0,38.98367768380522
151.30434782608694,39.82240047976373
152.60869565217394,40.70091183436229
153.91304347826087,41.30543947665649
155.2173913043478,41.92072359623281
156.52173913043478,43.26902126555454
157.82608695652175,43.68089438401182
159.1304347826087,44.51579196171984
160.43478260869566,45.029125457749586
161.73913043478262,45.96894197911132
163.04347826086956,46.83491202180133
164.34782608695653,47.80159934236222
165.65217391304347,48.97066126367494
166.95652173913044,49.46832923154805
168.2608695652174,49.94595809600556
169.56521739130434,51.18465446415218
170.8695652173913,52.079085885533495
172.17391304347825,53.7602445819841
173.47826086956522,54.90349840398249
174.7826086956522,56.12663887121389
176.08695652173913,57.32436884617287
177.3913043478261,58.72502608231635
178.69565217391303,59.76439512719847
180.0,60.97368320284653
181.30434782608697,62.24316712241151
182.6086956521739,63.330128593612415
183.91304347826087,64.67635033061023
185.21739130434784,66.33812363622675
186.52173913043478,67.70715069007835
187.82608695652175,68.86086588720462
189.1304347826087,69.7802971104724
190.43478260869566,70.7883668135322
191.73913043478262,71.54186033006646
193.04347826086956,72.54463080321443
194.34782608695653,73.71940089340012
195.65217391304347,74.27725053220621
196.95652173913044,75.69457638995705
198.2608695652174,76.14825195441654
199.56521739130434,76.60241733274789
200.8695652173913,77.33664530039896
202.17391304347825,78.45850378676104
203.47826086956522,78.86417132628802
204.7826086956522,79.4468206703572
206.08695652173913,80.27582917013105
207.3913043478261,80.74341787706297
208.69565217391303,80.77598379344664
210.0,80.91322398645957
211.30434782608697,80.9346321594289
212.6086956521739,81.39571602248871
213.91304347826087,81.82135215308581
215.21739130434784,82.38795366455645
216.52173913043478,82.66313133372495
217.82608695652175,82.93821558584119
219.1304347826087,83.40344037677485
220.43478260869566,83.59871896771219
221.73913043478262,83.91939329907353
223.04347826086956,83.7008494926382
224.34782608695653,83.486513127772
225.65217391304347,84.22913846624226
226.95652173913044,84.10019724066856
228.2608695652174,83.90152258630417
229.56521739130434,83.88390428730322
230.8695652173913,83.98633628418816
232.17391304347825,83.93191254970431
233.47826086956522,83.88697622899289
234.7826086956522,83.90445518403033
236.08695652173913,84.04314244798573
237.3913043478261,83.5902510011287
238.69565217391306,83.48759592706678
240.0,83.47271302148798
241.30434782608697,82.98976386258279
242.6086956521739,82.859090883695
243.91304347826087,82.82459865195545
245.21739130434784,82.33771544534315
246.52173913043478,82.10618788681607
247.82608695652175,82.14718788338615
249.1304347826087,81.96753199392771
250.43478260869566,82.00880796534632
251.73913043478262,81.67722976169806
253.04347826086956,81.61078686012175
254.34782608695653,81.30502505085994
255.65217391304347,81.10656699317829
256.95652173913044,81.00195875372552
258.2608695652174,80.63614138412657
259.5652173913044,80.34011003408528
260.8695652173913,80.03236136190792
262.17391304347825,79.7755800698626
263.47826086956525,79.72152100470811
264.7826086956522,79.56924389549658
266.0869565217391,79.23141885533389
267.3913043478261,78.88571516228183
268.69565217391306,78.50722408841625
270.0,78.27792219132414
271.304347826087,78.26251215251301
272.6086956521739,78.00977884776407
273.9130434782609,77.54842614682327
275.21739130434787,77.33523049527241
276.52173913043475,77.09919835144933
277.82608695652175,77.09202020376699
279.1304347826087,76.34443571968544
280.4347826086956,76.22092471457032
281.7391304347826,75.90264316178612
283.04347826086956,75.63628241927124
284.3478260869565,75.33205823461228
285.6521739130435,75.0603917686633
286.95652173913044,74.76124201348938
288.2608695652174,74.43463333178708
289.5652173913044,73.95026993909212
290.8695652173913,73.79226835635379
292.17391304347825,73.7861785865696
293.47826086956525,73.94391349985067
294.7826086956522,73.80540855649957
296.0869565217391,73.6067840377205
297.39130434782606,73.36180930910163
298.69565217391306,73.3169128079028
300.0,73.28740055492293
301.30434782608694,72.95707744526189
302.60869565217394,72.61820557630176
303.9130434782609,72.56177462871719
305.2173913043478,72.9608093356886
306.5217391304348,72.95727085110829
307.82608695652175,72.63717744610722
309.1304347826087,72.3945840804891
310.4347826086957,72.56841866527269
311.7391304347826,72.43446311154463
313.04347826086956,72.38059741397484
314.3478260869565,72.30141935793054
315.6521739130435,72.11568027971123
316.95652173913044,71.97652207226452
318.2608695652174,71.60980095186207
319.5652173913044,71.47296782405822
320.8695652173913,71.62616474665536
322.17391304347825,71.56669576339185
323.47826086956525,71.73605265864589
324.7826086956522,71.80635593781366
326.0869565217391,71.7833720509644
327.39130434782606,71.5538806231745
328.69565217391306,71.46493351837451
330.0,71.08358438881274
331.30434782608694,70.57975281616191
332.60869565217394,70.01113823373657
333.9130434782609,69.93603736160904
335.2173913043478,70.615946579005
336.5217391304348,70.09339921612964
337.82608695652175,69.82035530746151
339.1304347826087,69.62916863584005
340.4347826086957,69.432914671222
341.7391304347826,69.75273126206841
343.04347826086956,69.63249801910621
344.3478260869565,69.47435812872448
345.6521739130435,69.13799213736412
346.95652173913044,68.79070383773211
348.2608695652174,69.02092445798789
349.5652173913044,69.00018354784908
350.8695652173913,68.7936409627745
352.17391304347825,68.72636012727904
353.47826086956525,69.0205992578282
354.7826086956522,69.34245906461655
356.0869565217391,69.6051025705758
357.39130434782606,69.73406045856507
358.69565217391306,69.82341124459808
360.0,69.53713824559657
361.30434782608694,68.78201550714705
362.60869565217394,68.94116123548818
363.9130434782609,69.00180856316862
365.2173913043478,68.7266601081181
366.5217391304348,69.04938790445152
367.82608695652175,68.95641207436384
369.1304347826087,68.78391808541386
370.4347826086957,68.55840070643552
371.7391304347826,68.50930489575191
373.04347826086956,68.50079395464
374.3478260869565,68.00745178675285
375.6521739130435,67.73263912274746
376.95652173913044,67.64910378696503
378.2608695652174,67.63605230165797
379.5652173913044,67.6006279395059
380.8695652173913,67.38079742729472
382.17391304347825,66.85862141559112
383.47826086956525,66.66436440583769
384.7826086956522,66.33190595822822
386.0869565217391,66.28810220113166
387.39130434782606,66.02876513883643
388.69565217391306,65.97218955913448
390.0,65.86786846365032
391.30434782608694,66.083104613113
392.60869565217394,65.73726477246495
393.9130434782609,65.55422967662533
395.2173913043478,65.61302558172687
396.5217391304348,65.76477134088883
397.82608695652175,65.824172113394
399.1304347826087,65.81718312501478


==> data/cer/fta_ctc_smooth-5.csv <==
text_len,mean_cer
3,40.89423076923077
4,50.259310134310134
5,64.24427254032517
6,57.41182338028982
7,51.742020512906294
8,47.55868717957296
9,42.739062359948136
10,33.25764605322387
11,27.39778752095155
12,24.002740764274915
13,21.430518542052692
14,20.448496832419046
15,18.931376072494782
16,17.191901555242488
17,15.971408462044375
18,15.213855403367718
19,14.457440111406473
20,13.954613647391412
21,13.648839971928009
22,13.156939099442681
23,12.611943738139724
24,11.923939256689364
25,11.550752680429454
26,11.055348379221629
27,11.04229617649448
28,10.569535954498782
29,10.346736075820209
30,10.282263947668838
31,9.881274749950666
32,9.560349026788124
33,9.566575543159567
34,9.396552835619326
35,8.887929798326565
36,8.70473451064212
37,8.579067914387288
38,8.760938299949224
39,8.739696912084586
40,8.810645726325765
41,8.930434393536537
42,8.635438127666484
43,8.254481699540246
44,8.098186855520828
45,7.929852134797508
46,7.58813610014853
47,7.423591906478121
48,7.241433277260668
49,7.0478557170932525
50,7.103650985654476
51,7.136433716550416
52,7.200567114017146
53,7.223988493588259
54,7.156040522320545
55,6.9733905322912815
56,7.0190756857644
57,6.9523104323128315
58,6.760697331608823
59,6.828759875568135
60,6.9486205515347415
61,6.684785033522188
62,6.569214779117418
63,6.663801673704314
64,6.428505015029181
65,6.224716209133561
66,6.245372913360244
67,6.527578094445645
68,6.42561163984761
69,6.7705057740865096
70,6.813287222879694
71,6.865213026142837
72,6.491997420653117
73,6.5431480244352995
74,6.170464555198828
75,6.107449272885301
76,6.017905562563792
77,6.007407428279965
78,5.8678386637112006
79,5.851788879900966
80,5.761776776677482
81,5.692835067310141
82,5.555402879245041
83,5.3950373160157
84,5.491598934604496
85,5.540034904297824
86,5.575750289927647
87,6.137280519997202
88,6.351962322542782
89,6.394796440057542
90,6.272144021677987
91,6.2126107577699985
92,5.563694509463362
93,5.703340140955026
94,5.655168337268516
95,5.676848326311795
96,5.712615535607748
97,5.757914011757286
98,5.419538221535464
99,5.731019589074496
100,5.657695987934672
101,5.49106559234177
102,5.65970690852407
103,5.636050994545576
104,5.232761913355046
105,5.307810322830382
106,5.4033477752476475
107,5.620830698400597
108,5.659921751952162
109,5.675183644572545
110,5.798595319909778
111,5.884296286795216
112,5.811843722293166
113,5.891073338254416
114,5.896631224423883
115,5.9650211323731765
116,5.84428288987944
117,5.744333448746277
118,6.153056971600235
119,6.0822335331522295
120,5.889736426265324
121,6.179500674430704
122,6.0654696694541546
123,6.002233772018257
124,6.008511765309237
125,6.0189817680343065
126,6.16312133442997
127,6.172214516816476
128,5.688624272914037
129,6.238121425464625
130,6.191298287226084
131,5.962037380895218
132,6.271326032773248
133,6.547178264979781
134,6.341133808823066
135,6.391880937191701
136,6.4159284779831145
137,5.9557246174686105
138,6.319341994243882
139,5.927899843546211
140,6.065300727419543
141,5.700341210286112
142,5.91948018482077
143,5.614745647327612
144,5.747954296439648
145,5.266756322158172
146,5.511291066692916
147,5.469696136160987
148,5.639811078689722
149,6.21660463198695
150,7.357015369234607
151,7.411275511730043
152,7.246521235912766
153,7.073033370064213
154,6.358295569233697
155,5.7907617839759675
156,5.97660883728393
157,5.77849562973676
158,6.086908340854986
159,6.299513770851721
160,6.814041477695023
161,7.2134357465464625
162,7.956264401248104
163,7.578975023958727
164,7.833131747471135
165,7.186178035846765
166,6.602275026790382
167,6.514091213682336
168,7.231878328528275
169,6.965856192692788
170,7.440598114309616
171,8.11356811155707
172,8.726001994752021
173,8.212296512559146
174,8.706089234872776
175,8.126350527167109
176,7.289807398930794
177,7.176149144259245
178,7.42709396663264
179,7.058460005582807
180,7.6833153762008894
181,8.923724038641332
182,9.006460254332367
183,8.752527750399866
184,9.16206438431718
185,9.458100528104188
186,8.800545049099119
187,9.639485697822376
188,9.71113242194588
189,8.778525942810099
190,8.40528185072139
191,9.208725706491016
192,8.47736013620792
193,9.68789174426275
194,11.273388770298295
195,12.197617717905256
196,12.564648499443809
197,12.292683926949525
198,11.932854867120465
199,11.029615959617166
200,10.472742106894696
201,9.423255195338816
202,9.482374320375767
203,9.72246187509747
204,10.34896873055665
205,11.407714237214337
206,11.805075496644562
207,13.099792600537011
208,13.122505208615472
209,13.046108331362754
210,13.652430274846306
211,14.117372218661489
212,13.226330603656184
213,13.188038490945466
214,13.26978007742639
215,11.367415856133379
216,11.463518372445225
217,10.820718591250872
218,11.648813493764381
219,11.905795074275373
220,13.18167002756968
221,12.39807233592081
222,13.818262804698609
223,14.084121390557193
224,14.633835081343243
225,13.985662679866877
226,15.40868211185492
227,13.779558983345872
228,13.784341592041525
229,12.477234034617913
230,13.226458226801242
231,12.586257940678209
232,13.904960586891772
233,13.217813912002265
234,17.18723835358167
235,19.677001609385957
236,20.177145873100027
237,21.735651755873693
238,23.535634869686593
239,20.941617475120637
240,18.657108734915695
241,19.08523060094606
242,19.982868756283644
243,19.231896938985294
244,20.935739330106305
245,21.764349316611025
246,24.863380247183173
247,26.244029045864757
248,24.444699715035867
252,24.553367533997523
253,22.443711795858814
254,19.1868233549986
255,16.93571677315272
256,20.238786470560132
257,21.91092035922945
258,25.658632777530105
259,24.532255861821294
260,26.73857065078378
261,24.45814503107087
262,25.123758696684533
263,25.059607753288304
264,25.429209919623684
265,24.31693613971117
266,28.826824908793515
267,25.884051449291434
268,27.981535726020994
269,30.865174712786803
270,31.981293351253427
271,28.12085652439869
272,31.259936110863833
273,27.66902701995474
274,27.2054327100986
275,26.364290747898554
276,26.149912799707657
277,24.298344372321004
278,25.680920129896762
279,24.95268504814938
280,26.18037790730395
281,29.84872238366632
282,28.091692750671218
283,30.080727838390516
284,35.017815661599336
285,33.63014175446513
286,30.608613158731586
287,32.15920854187242
288,31.02793207484277
289,27.969472779270074
290,30.83023519315644
291,32.416949894205615
292,36.222060173611496
293,37.219527541622405
294,38.87025042945869
295,33.47531938384272
296,32.1844038376531
297,29.474293037480194
298,29.794067048779628
299,27.66901841210308
300,27.585177798461142
301,28.92212525159572
302,28.488662833007442
303,28.229646439564817
304,28.799316167921283
305,32.94187644288875
306,30.680221705986476
307,35.89185515854993
308,33.12506510037965
309,30.771808685273413
310,33.58501339587227
311,33.60008884225761
312,29.282689382319038
313,32.98468631012242
314,37.12995066764612
315,32.304463326385914
316,36.80543786774866
317,35.350652810942954
318,35.31196233475248
319,33.7206140954686
320,37.11952077101771
321,33.61736916558905
322,28.935879943869942
323,25.421456866946862
324,22.467880046045924
325,20.013609147419217
326,22.80725484703411
327,32.128242501355096
328,35.64423909288039
329,42.68725779344954
331,44.6201999098779
332,47.53881390140703
333,45.150754199914495
334,42.42596639959799
335,39.478449328345626
336,40.39578678414462
337,37.52780593169024
338,37.915865633182776
339,39.59160924441025
340,40.70688506997813
341,38.157244757386486
342,41.157519162270894
343,38.60679452458974
344,43.7601178002326
345,38.906653688464225
346,42.03372717795855
347,37.068377674393545
348,43.04767374064613
349,37.68380831897725
350,45.24095398311138
351,44.08680726043873
352,45.871891358669345
353,41.485573451224674
354,43.351030091962215
355,41.62086075149875
356,43.23638293169405
357,45.47313599654777
358,44.986438030976565
359,41.8530964206966
360,41.638215947959566
362,44.3170326894194
365,47.75816875463234
366,49.680874068642
367,54.392578091759574
368,54.399224327405555
369,53.8192842604216
371,49.4265922646001
372,46.548331395034886
373,43.90374856622787
375,44.49373762726443
376,41.657076080925464
377,39.33917005580905
378,44.08037740489042
380,48.352962901158655
381,50.146453175252375
382,52.368675397474604
384,54.83746364716861
385,51.419333221164166
387,46.56598350431407
390,44.78986252292659
392,43.739124847503774
394,44.1519155451782
397,46.60849122756033
400,48.741396241417725

==> data/cer/fta_ctc_smooth-None.csv <==
3,87.17948717948717
4,65.625
5,51.666666666666664
6,46.82539682539683
7,69.9248120300752
8,53.01724137931034
9,37.27598566308243
10,30.75
11,22.727272727272712
12,22.51773049645389
13,23.717948717948705
14,20.30075187969926
15,17.888888888888896
16,17.817164179104477
17,14.932126696832569
18,15.02057613168723
19,14.19828641370869
20,14.101123595505618
21,14.035087719298254
22,12.41799437675726
23,13.491707754370223
24,11.738782051282051
25,11.376146788990825
26,10.595065312046453
27,10.55206149545771
28,11.014686248331099
29,11.673521037646305
30,9.01234567901234
31,9.481065918653586
32,10.229700854700855
33,9.009740259740239
34,10.068892421833601
35,9.043478260869556
36,8.630952380952378
37,7.686585668237054
38,8.093763821318012
39,9.440559440559433
40,9.952830188679245
41,8.524745441629177
42,8.041329739442956
43,8.692707157371867
44,7.965578111209178
45,8.048048048048054
46,7.743271221532086
47,7.19965613582635
48,6.9841269841269815
49,7.142857142857133
50,7.137254901960785
51,6.7753834206950065
52,7.478632478632473
53,7.148040638606679
54,7.4635241301907875
55,7.254361799816345
56,6.435643564356438
57,6.565382528486158
58,7.376466405972269
59,7.129697862932944
60,6.296296296296296
61,6.775956284153004
62,7.164685908319191
63,6.057288815909506
64,6.551846590909091
65,6.769230769230775
66,5.599472990777336
67,6.145741878841092
68,6.160572337042925
69,7.962872496336096
70,6.2593984962406015
71,7.323943661971828
72,6.359649122807016
73,6.420201353358637
74,6.0967944688874995
75,6.515151515151513
76,5.460526315789474
77,6.044572711239382
78,5.972482801751095
79,6.044303797468359
80,5.8173076923076925
81,5.3802773967383
82,5.594512195121955
83,5.627774254914396
84,5.357142857142859
85,5.015479876160987
86,5.86308548968228
87,5.836692043588595
88,5.806351183063515
89,8.164794007490633
90,6.088888888888888
91,6.07725607725608
92,5.22342995169082
93,5.508684863523574
94,4.920212765957448
95,6.787117046347209
96,5.836397058823526
97,5.331829896907213
98,5.6875209100033395
99,5.146705146705145
100,5.095238095238095
101,7.393803896518684
102,4.965211891208095
103,4.854368932038831
104,5.9899117276166445
105,4.976958525345621
106,5.377358490566037
107,5.340453938584778
108,5.3320561941251565
109,7.077326343381388
110,5.172413793103447
111,5.453667953667957
112,5.957512315270938
113,5.760561028552347
114,6.7150635208711416
115,5.5685618729096955
116,5.481457384515289
117,6.299461855017409
118,5.1568698160836615
119,6.215316315205328
120,7.61217948717949
121,5.127340192275257
122,5.33697632058288
123,6.605691056910566
124,5.645161290322581
125,7.295999999999999
126,5.158730158730158
127,5.389326334208223
128,7.326388888888889
129,5.69062720225511
130,4.878048780487805
131,7.906215921483097
132,5.15521064301552
133,6.180084357234555
134,7.237070461645261
135,6.257309941520468
136,6.875993640699524
137,5.4089462848586916
138,6.3003220611916255
139,4.936051159072741
140,8.075396825396828
141,4.918782887211163
142,6.095950704225353
143,4.475524475524475
144,6.031746031746031
145,6.551724137931035
146,5.584826132771339
147,3.6899608328179756
148,5.6981981981982
149,5.823771379086382
150,7.402298850574715
151,8.468793899257477
152,9.39201451905626
153,5.969498910675381
154,5.000000000000001
155,6.534859521331945
156,4.895104895104893
157,6.554345592767619
158,6.898734177215191
159,4.009433962264151
160,8.076923076923077
161,5.9581320450885675
162,9.126984126984127
163,8.895705521472392
164,7.72357723577236
165,6.19047619047619
166,7.228915662650604
167,5.892215568862277
168,5.976190476190477
169,7.282658170232134
170,9.779411764705879
171,5.898804983473175
172,8.265925176946412
173,9.341040462427747
174,10.344827586206899
175,7.210884353741495
176,8.367768595041323
177,5.367231638418078
178,5.158324821246169
179,9.776536312849162
180,8.465608465608465
181,6.524598789792161
182,8.491508491508492
183,11.360368133448375
184,10.190217391304348
185,7.1959459459459465
186,8.572281959378735
187,9.971689210443534
188,8.072590738423026
189,14.384920634920633
190,7.554179566563469
191,3.909249563699825
192,8.10546875
193,12.089810017271159
194,10.728092783505154
195,13.606837606837608
196,11.83673469387755
197,12.726613488034806
198,13.924963924963924
199,9.36826992103374
200,11.807692307692308
201,7.320540156361053
202,9.942244224422444
203,8.67752936718454
204,9.663865546218487
205,13.008130081300813
206,10.453074433656957
207,15.235971757710889
208,10.664335664335665
209,16.13745106568073
210,13.12169312169312
211,10.071090047393364
212,18.267581475128647
213,12.989045383411579
214,11.682242990654204
215,12.930232558139533
216,10.47979797979798
217,8.755760368663594
218,13.46955796497081
219,8.468244084682441
220,17.070707070707073
221,11.76470588235294
222,15.135135135135133
223,9.551569506726459
224,15.569196428571429
225,18.4
226,14.513274336283185
227,11.894273127753307
228,16.666666666666668
229,7.423580786026201
230,18.42391304347826
231,7.9777365491651215
232,15.640394088669952
233,13.465665236051501
234,14.017094017094015
235,14.988179669030732
236,27.82485875706215
237,28.08921036769138
238,15.96638655462185
239,21.809623430962343
240,23.98809523809524
241,14.854771784232366
242,16.666666666666668
243,18.106995884773667
244,26.297814207650276
245,20.233236151603496
246,23.373983739837396
247,20.809716599190285
248,33.60215053763441
252,33.201058201058196
253,11.236589497459063
254,23.91732283464567
255,10.261437908496731
256,17.317708333333332
257,21.945525291828794
258,27.751937984496124
259,32.27799227799228
260,29.0
261,11.685823754789274
262,32.97709923664122
263,16.349809885931556
264,35.60606060606061
265,28.679245283018865
266,13.533834586466167
267,27.41573033707865
268,38.89925373134328
269,20.892193308550187
270,39.16666666666667
271,27.952029520295206
272,32.99632352941177
273,19.5970695970696
274,36.58759124087591
275,21.21212121212121
276,25.634057971014496
277,28.790613718411556
278,18.52517985611511
279,27.32974910394265
280,28.125
281,21.992882562277583
282,34.9290780141844
283,36.86690223792697
284,18.544600938967136
285,38.07017543859649
286,46.67832167832168
287,27.990708478513355
288,21.759259259259256
289,26.29757785467128
290,32.41379310344828
291,31.38602520045819
292,42.294520547945204
293,29.692832764505116
294,45.32312925170068
295,37.40112994350282
296,39.63963963963963
297,15.31986531986532
298,23.238255033557046
299,31.77257525083612
300,39.0
301,29.014396456256918
302,14.90066225165563
303,29.92299229922992
304,29.605263157894736
305,37.704918032786885
306,31.862745098039216
307,35.613463626492944
308,18.614718614718615
309,55.663430420711975
310,23.870967741935484
311,20.09646302250804
312,49.67948717948718
313,18.690095846645367
314,34.07643312101911
315,42.38095238095238
316,40.82278481012658
317,25.55205047318612
318,41.19496855345912
319,26.802507836990593
320,42.1875
321,32.86604361370716
322,42.54658385093168
323,23.68421052631579
324,3.3950617283950617
325,24.615384615384617
326,18.098159509202453
327,30.275229357798164
328,37.65243902439025
329,50.0
331,42.195367573011076
332,53.31325301204819
333,39.93993993993994
334,52.24550898203593
335,38.059701492537314
336,28.571428571428573
337,38.57566765578635
338,44.52662721893491
339,37.905604719764014
340,40.0
341,36.950146627565985
342,44.152046783625735
343,31.778425655976676
344,52.906976744186046
345,27.246376811594203
346,62.716763005780344
347,19.88472622478386
348,47.41379310344828
349,28.08022922636103
350,57.142857142857146
351,35.8974358974359
352,57.67045454545455
353,41.64305949008499
354,37.005649717514125
355,35.2112676056338
356,45.2247191011236
357,49.01960784313725
358,49.720670391061454
359,48.18941504178273
360,32.77777777777778
362,29.558011049723756
365,47.945205479452056
366,63.114754098360656
367,65.39509536784742
368,42.391304347826086
369,53.116531165311656
371,47.97843665768194
372,60.215053763440864
373,43.43163538873995
375,28.0
376,39.8936170212766
377,50.92838196286472
378,46.03174603174603
380,31.842105263157894
381,51.70603674540683
382,61.2565445026178
384,59.895833333333336
385,57.142857142857146
387,44.18604651162791
390,34.61538461538461
392,36.98979591836735
394,51.015228426395936
397,51.88916876574307
400,46.25

==> data/cer/fta_ctc_smoothed-v2.csv <==
text_len,mean_cer
30.0,4.515344649042789
31.304347826086957,4.948399291593638
32.608695652173914,5.348112456925207
33.91304347826087,5.740576484549916
35.21739130434783,6.10174106326668
36.52173913043478,6.45301780584777
37.82608695652174,6.810002338791383
39.130434782608695,7.151131541225693
40.434782608695656,7.522188453504918
41.73913043478261,7.887134655886176
43.04347826086956,8.25212624946802
44.34782608695652,8.123855226187963
45.65217391304348,7.982547818299253
46.95652173913044,7.8684320776906915
48.26086956521739,7.6844072808142325
49.565217391304344,7.581430609736556
50.869565217391305,7.4990495497110885
52.173913043478265,7.423344116587
53.47826086956522,7.273722028375726
54.78260869565217,7.101349981800773
56.08695652173913,7.00087772897224
57.391304347826086,6.954857098194095
58.69565217391305,6.891256143886105
60.0,6.82935232726042
61.30434782608695,6.788494757767085
62.608695652173914,6.749333513348004
63.91304347826087,6.683716604008858
65.21739130434783,6.643546371059452
66.52173913043478,6.572050394464094
67.82608695652175,6.502904274636496
69.13043478260869,6.4097767484713675
70.43478260869566,6.3674453328594485
71.73913043478261,6.298224266413769
73.04347826086956,6.192471921648289
74.34782608695653,6.170696627204137
75.65217391304347,6.117224338841376
76.95652173913044,6.1650437862407
78.26086956521739,6.14404615233534
79.56521739130434,6.109169169939453
80.86956521739131,6.084798196482722
82.17391304347827,6.025467752771794
83.47826086956522,5.967455680408585
84.78260869565217,5.910000700710974
86.08695652173913,5.860723569880848
87.3913043478261,5.797416163309195
88.69565217391305,5.7900313916760595
90.0,5.778601649657788
91.30434782608697,5.72282969806956
92.6086956521739,5.705147771335725
93.91304347826087,5.67125213565436
95.21739130434783,5.666490992453799
96.52173913043478,5.675843350352585
97.82608695652173,5.700958090040878
99.1304347826087,5.717319499597524
100.43478260869566,5.7204429751058985
101.73913043478261,5.740055109485025
103.04347826086956,5.658594824518581
104.34782608695652,5.631779790475997
105.65217391304348,5.633528023991353
106.95652173913044,5.658333876385535
108.26086956521739,5.790373638109393
109.56521739130434,5.720908823309647
110.86956521739131,5.747713465205405
112.17391304347827,5.752864665929107
113.47826086956522,5.837433869350484
114.78260869565217,5.796655203161893
116.08695652173913,5.866192743805527
117.3913043478261,5.900237661531821
118.69565217391305,5.9280908120625995
120.0,5.959829574886308
121.30434782608695,6.0040286644110346
122.60869565217392,6.059475671142396
123.91304347826087,6.092483804617392
125.21739130434783,6.095271220823742
126.52173913043478,6.096329490150563
127.82608695652173,6.120999575473769
129.1304347826087,6.09663526439482
130.43478260869566,6.109712726345959
131.73913043478262,6.078084912738358
133.04347826086956,6.105360162489701
134.34782608695653,5.995753949986889
135.6521739130435,5.959986467645044
136.95652173913044,5.94380226714673
138.26086956521738,6.0274829287828675
139.56521739130434,6.123402827104307
140.8695652173913,6.224887974200893
142.17391304347825,6.129627764626173
143.47826086956522,6.159315385219509
144.7826086956522,6.137623010432971
146.08695652173913,6.185921826254705
147.3913043478261,6.101618613548718
148.69565217391306,6.114589883100986
150.0,6.196566270680563
151.30434782608694,6.365166894160073
152.60869565217394,6.427461863868117
153.91304347826087,6.435324633743513
155.2173913043478,6.466315524954834
156.52173913043478,6.491459059377119
157.82608695652175,6.665162178046679
159.1304347826087,6.663476461355574
160.43478260869566,6.815118786916136
161.73913043478262,7.082384772903469
163.04347826086956,7.187715918220014
164.34782608695653,7.222943592588461
165.65217391304347,7.049729162822278
166.95652173913044,7.102841639633905
168.2608695652174,7.271906850259218
169.56521739130434,7.319148468123858
170.8695652173913,7.542997227542311
172.17391304347825,7.715653683512156
173.47826086956522,7.863412353833612
174.7826086956522,7.970747248676227
176.08695652173913,7.975874332246985
177.3913043478261,8.20833488157294
178.69565217391303,8.147290016229306
180.0,8.154444193769809
181.30434782608697,8.458457791565134
182.6086956521739,8.729077151327413
183.91304347826087,8.917004948326037
185.21739130434784,9.231152549341392
186.52173913043478,9.445320518991164
187.82608695652175,9.491618584671443
189.1304347826087,9.492300810219088
190.43478260869566,9.573072884045306
191.73913043478262,9.766261377709544
193.04347826086956,9.961767496057803
194.34782608695653,10.081936000216984
195.65217391304347,10.398128360020763
196.95652173913044,10.60982583047595
198.2608695652174,10.751312005073023
199.56521739130434,11.004838253464927
200.8695652173913,11.292445854694128
202.17391304347825,11.462096317082715
203.47826086956522,11.407275066098792
204.7826086956522,11.58781870131492
206.08695652173913,11.869766911482094
207.3913043478261,11.74775188918274
208.69565217391303,11.89946962425979
210.0,11.989643127147945
211.30434782608697,11.845907244856445
212.6086956521739,12.03678537567815
213.91304347826087,12.292690627491
215.21739130434784,12.49780672117917
216.52173913043478,12.724463374041612
217.82608695652175,12.949058600152178
219.1304347826087,12.802016863020064
220.43478260869566,13.021676954339018
221.73913043478262,13.035793022673104
223.04347826086956,13.051060712731328
224.34782608695653,13.787368349328602
225.65217391304347,14.326359464665728
226.95652173913044,14.575193838869712
228.2608695652174,15.184804701708035
229.56521739130434,15.335239134901263
230.8695652173913,15.73339357008624
232.17391304347825,16.380183672958204
233.47826086956522,16.946468817571862
234.7826086956522,17.310086577540936
236.08695652173913,18.166160912367896
237.3913043478261,19.349940557153317
238.69565217391306,20.190149738077125
240.0,21.05825161217485
241.30434782608697,21.04724076137461
242.6086956521739,21.292841908631495
243.91304347826087,21.35395158437605
245.21739130434784,21.974153311853943
246.52173913043478,22.657676683104924
247.82608695652175,23.492467782581596
249.1304347826087,23.45082380642455
250.43478260869566,23.562701350785908
251.73913043478262,23.673392570695874
253.04347826086956,24.181083956232587
254.34782608695653,23.718726992132055
255.65217391304347,24.543880237972957
256.95652173913044,24.985340948123756
258.2608695652174,25.664395824652296
259.5652173913044,26.092957928136123
260.8695652173913,26.233165462473504
262.17391304347825,26.41980422038811
263.47826086956525,25.854034893204222
264.7826086956522,25.550182355483727
266.0869565217391,24.90434517072422
267.3913043478261,25.68662275833315
268.69565217391306,26.00119336667038
270.0,26.835746613076534
271.304347826087,27.55204484225
272.6086956521739,27.372217707878008
273.9130434782609,28.035166198972966
275.21739130434787,28.77811714051608
276.52173913043475,28.42100572637591
277.82608695652175,28.630768125492615
279.1304347826087,28.69751848461189
280.4347826086956,29.965616820435883
281.7391304347826,30.228562269656713
283.04347826086956,30.866097304842263
284.3478260869565,30.784007804274506
285.6521739130435,30.230563614599536
286.95652173913044,30.447309490957338
288.2608695652174,30.64180176214748
289.5652173913044,30.769076778209318
290.8695652173913,30.607263408974603
292.17391304347825,31.073384362832037
293.47826086956525,31.523454510661406
294.7826086956522,31.94149349756047
296.0869565217391,31.442323685757895
297.39130434782606,32.21463903677244
298.69565217391306,32.059327717809325
300.0,31.973227351510936
301.30434782608694,31.501020033123115
302.60869565217394,32.20210968818283
303.9130434782609,32.782619041026244
305.2173913043478,32.51741471907127
306.5217391304348,32.384289264640344
307.82608695652175,32.3007983155689
309.1304347826087,32.04872741781366
310.4347826086957,32.13579213998932
311.7391304347826,31.91390908683279
313.04347826086956,31.455263961768928
314.3478260869565,30.463115719179463
315.6521739130435,30.885268291281584
316.95652173913044,31.99513616240465
318.2608695652174,32.818375762785905
319.5652173913044,33.275585332725356
320.8695652173913,33.8432520211411
322.17391304347825,35.32347389139547
323.47826086956525,34.5474961915754
324.7826086956522,35.12555383349913
326.0869565217391,35.20202889349167
327.39130434782606,36.1430148775092
328.69565217391306,36.22846563927607
330.0,36.27389234337937
331.30434782608694,36.597945486760786
332.60869565217394,36.92500234159731
333.9130434782609,37.6690455616181
335.2173913043478,37.052300708741754
336.5217391304348,37.20750488883702
337.82608695652175,38.733816257951474
339.1304347826087,39.667131600687085
340.4347826086957,41.45343391789389
341.7391304347826,41.76659413212214
343.04347826086956,41.23455933281396
344.3478260869565,41.20741061481449
345.6521739130435,41.39315385627311
346.95652173913044,41.56727754570434
348.2608695652174,40.6473934595875
349.5652173913044,40.3814382818598
350.8695652173913,40.35632401083204
352.17391304347825,40.24589904995541
353.47826086956525,40.899106386317705
354.7826086956522,42.18063241505788
356.0869565217391,42.38656608678189
357.39130434782606,43.390785073445045
358.69565217391306,43.663232881642266
360.0,43.99541565195773
361.30434782608694,45.0628744699917
362.60869565217394,44.59596448585857
363.9130434782609,44.158453225420274
365.2173913043478,44.74745481417466
366.5217391304348,44.2123469056973
367.82608695652175,43.98742900161447
369.1304347826087,44.66311592598107
370.4347826086957,45.442291544267526
371.7391304347826,45.990134784178174
373.04347826086956,46.44442883163935
374.3478260869565,47.310595554479484
375.6521739130435,47.92358402428521
376.95652173913044,48.197973814793684
378.2608695652174,47.864584119954955
379.5652173913044,47.11063313425202
380.8695652173913,45.95832855638792
382.17391304347825,46.159001724255305
383.47826086956525,46.08842336613999
384.7826086956522,46.20439027108537
386.0869565217391,45.87006334102261
387.39130434782606,46.109482171874
388.69565217391306,46.77507697913943
390.0,47.318531874164314
391.30434782608694,47.1418363489549
392.60869565217394,47.30317920023525
393.9130434782609,47.97352639604816
395.2173913043478,48.0024028933934
396.5217391304348,47.498066029831875
397.82608695652175,47.10604345332728
399.1304347826087,46.90743770932528


==> data/cer/ftp_dp_smoothed-v2.csv <==
text_len,mean_cer
30.0,3.9728143481400484
31.19119119119119,4.31624439696821
32.38238238238238,4.693513741273002
33.573573573573576,5.041725359988135
34.76476476476476,5.3885615706664485
35.95595595595596,5.720918567480224
37.147147147147145,6.021932220444231
38.33833833833834,6.345693917315171
39.529529529529526,6.6507931536122324
40.72072072072072,6.967091099496667
41.911911911911915,7.266039752743014
43.1031031031031,7.084091588692202
44.294294294294296,6.9390880838182465
45.48548548548548,6.777854285805628
46.67667667667668,6.6500340842608825
47.86786786786787,6.556282360056998
49.05905905905906,6.4371275613991426
50.25025025025025,6.3499752144429955
51.44144144144144,6.245022304002735
52.632632632632635,6.138752082568829
53.82382382382382,6.051276523854511
55.01501501501502,5.973398331946494
56.206206206206204,5.8485542758010425
57.3973973973974,5.773877236464651
58.58858858858859,5.713799874269017
59.77977977977978,5.629448070512325
60.97097097097097,5.59091288368021
62.16216216216216,5.517077990279464
63.353353353353356,5.460428295842798
64.54454454454455,5.3686159799264495
65.73573573573574,5.310050502126631
66.92692692692692,5.2570581275633135
68.11811811811812,5.210623707844398
69.30930930930931,5.1820589524182035
70.5005005005005,5.117677750318146
71.69169169169169,5.070918784484037
72.88288288288288,5.027749161413613
74.07407407407408,4.965207773297947
75.26526526526527,4.913497783484523
76.45645645645646,4.881477654415175
77.64764764764764,4.850499960990249
78.83883883883884,4.817718719046297
80.03003003003003,4.787244155059901
81.22122122122121,4.71256006287706
82.41241241241241,4.633703872403801
83.6036036036036,4.594722502354095
84.7947947947948,4.539722646716815
85.98598598598599,4.496386693180341
87.17717717717719,4.443972578951984
88.36836836836838,4.434331350865337
89.55955955955956,4.414210238874384
90.75075075075075,4.379129017889097
91.94194194194193,4.344996676227954
93.13313313313313,4.332719515052811
94.32432432432432,4.312448723037601
95.51551551551552,4.272911110624021
96.70670670670671,4.244587486146214
97.8978978978979,4.235410264436997
99.08908908908909,4.220386858440616
100.28028028028028,4.192636150204791
101.47147147147147,4.165545710051602
102.66266266266267,4.14532326331117
103.85385385385385,4.12940606023132
105.04504504504504,4.123359222205227
106.23623623623624,4.1122920551749305
107.42742742742743,4.11176110342284
108.61861861861863,4.0973043515646825
109.8098098098098,4.086734634205124
111.001001001001,4.0809726235396635
112.1921921921922,4.094007573754557
113.38338338338339,4.084657226316073
114.57457457457457,4.069563329472298
115.76576576576576,4.053295448019011
116.95695695695696,4.024417551942645
118.14814814814815,4.0368632365286405
119.33933933933935,4.013649377703613
120.53053053053053,3.99965564584023
121.72172172172172,3.991184987340378
122.91291291291292,3.9937189949927454
124.10410410410411,3.9871784310468845
125.29529529529529,3.9622711738902234
126.48648648648648,3.9383753019709955
127.67767767767768,3.9194013859248527
128.86886886886887,3.9167557347667623
130.06006006006007,3.9130514776132204
131.25125125125123,3.9089060964919664
132.44244244244243,3.8977953919888897
133.63363363363362,3.908748577739619
134.82482482482482,3.9009224671870455
136.016016016016,3.837145364428883
137.2072072072072,3.8142725560452932
138.3983983983984,3.8166343659787385
139.5895895895896,3.825587865839585
140.7807807807808,3.8195525509136505
141.97197197197198,3.796403032269922
143.16316316316318,3.8093900738003716
144.35435435435437,3.8047865867105353
145.54554554554556,3.789897849648642
146.73673673673676,3.780407235773988
147.92792792792793,3.7703978782503227
149.11911911911912,3.7650366621269686
150.3103103103103,3.760352409077999
151.5015015015015,3.754342614000419
152.69269269269267,3.7466435493759183
153.88388388388387,3.7288405344648234
155.07507507507506,3.699219106170525
156.26626626626626,3.6874554651961766
157.45745745745745,3.658458802659591
158.64864864864865,3.651252724850024
159.83983983983984,3.655377667384183
161.03103103103103,3.6274529151433086
162.22222222222223,3.591516867705267
163.41341341341342,3.5586132979081766
164.60460460460462,3.542896624805127
165.7957957957958,3.522552662890569
166.98698698698698,3.5102163033888805
168.17817817817817,3.5161283064174484
169.36936936936937,3.4969700338958627
170.56056056056056,3.484754382216569
171.75175175175175,3.4608522189438182
172.94294294294295,3.4626442540764626
174.13413413413414,3.443924412888773
175.32532532532534,3.4279884459714216
176.51651651651653,3.4258908571765754
177.7077077077077,3.4263237292296864
178.8988988988989,3.4221532295863812
180.0900900900901,3.395129186127582
181.28128128128128,3.3571771986835697
182.47247247247248,3.353051091931394
183.66366366366367,3.368871428951955
184.85485485485486,3.368681247769015
186.04604604604606,3.3722559125334093
187.23723723723725,3.366375197097138
188.42842842842842,3.3794699348034345
189.6196196196196,3.383085907247694
190.8108108108108,3.4010721016935013
192.002002002002,3.3867626431874513
193.1931931931932,3.3991956046699987
194.3843843843844,3.3679586160663315
195.57557557557558,3.37831180308451
196.76676676676678,3.3622631390891162
197.95795795795797,3.349490224053911
199.14914914914914,3.376780633746385
200.34034034034033,3.326778964023215
201.53153153153153,3.286317360932834
202.72272272272272,3.267145435052873
203.91391391391392,3.2573232817744775
205.1051051051051,3.3017183390653795
206.2962962962963,3.2516863529126754
207.4874874874875,3.238252872665756
208.6786786786787,3.2648614251712424
209.86986986986986,3.265882611502424
211.06106106106105,3.259675149222512
212.25225225225225,3.2542920496797274
213.44344344344344,3.252421542984127
214.63463463463464,3.2147698422765987
215.82582582582583,3.226485175551155
217.01701701701703,3.1925624481485912
218.20820820820822,3.1826091534137477
219.3993993993994,3.178677924835625
220.59059059059058,3.199718213837172
221.78178178178177,3.217875580313277
222.97297297297297,3.1803479770806224
224.16416416416416,3.2125331893425995
225.35535535535536,3.2244626333494897
226.54654654654655,3.2344416946950494
227.73773773773775,3.2739868297315304
228.92892892892894,3.2821241108977164
230.12012012012013,3.268587948668367
231.31131131131133,3.260814400966153
232.5025025025025,3.254618049325061
233.6936936936937,3.2373045483240954
234.88488488488488,3.220085405172202
236.07607607607608,3.1668606280346836
237.26726726726727,3.1401523325701097
238.45845845845847,3.141406019802733
239.64964964964966,3.0977603789705483
240.84084084084085,3.117056012381597
242.03203203203205,3.154543421678002
243.22322322322321,3.1073340848357125
244.4144144144144,3.046344671250734
245.6056056056056,3.0192990426602133
246.7967967967968,3.0372910812193026
247.987987987988,3.0377422241488956
249.1791791791792,3.0655723132697537
250.37037037037038,3.0464400563962686
251.56156156156158,3.051124312437024
252.75275275275277,3.0264008068034753
253.94394394394394,3.0856650127230623
255.13513513513513,3.0863343828363465
256.32632632632635,3.0923535076649955
257.5175175175175,3.116240816974136
258.70870870870874,3.1617934584672565
259.8998998998999,3.242249103880087
261.09109109109113,3.2644064153139327
262.28228228228227,3.2308512781300527
263.4734734734735,3.2438161098865015
264.66466466466466,3.2343900494507114
265.85585585585585,3.19807697634222
267.04704704704704,3.275857703404549
268.23823823823824,3.361535809252264
269.42942942942943,3.3617982769259553
270.6206206206206,3.3478983049272966
271.8118118118118,3.3336474915264382
273.003003003003,3.3201730631268203
274.1941941941942,3.3413954252771205
275.38538538538535,3.3404737968261538
276.5765765765766,3.3485948679553568
277.76776776776774,3.3246634964780486
278.958958958959,3.3176332964375277
280.1501501501501,3.261789121476541
281.3413413413414,3.2324624240760884
282.5325325325325,3.1974919185528403
283.72372372372377,3.1788709347011306
284.9149149149149,3.176439224031644
286.1061061061061,3.1510383441494567
287.2972972972973,3.1512162349862374
288.4884884884885,3.1382137460779522
289.6796796796797,3.1586415044189797
290.8708708708709,3.0871336538613425
292.06206206206207,3.0367760524921663
293.25325325325326,3.0652808684119073
294.44444444444446,3.0371969748027254
295.63563563563565,3.0754734757365885
296.82682682682685,3.0547888747369862
298.01801801801804,3.017746368111353
299.20920920920923,2.9996296367193933
300.40040040040043,2.967341904700594
301.5915915915916,2.9655331414134642
302.78278278278276,2.977938719442684
303.97397397397395,3.008901220588861
305.16516516516515,2.9795946270971245
306.35635635635634,2.9743462056662398
307.54754754754754,2.9595112467495155
308.73873873873873,2.9215693901117437
309.9299299299299,2.943039768363993
311.1211211211211,2.881286761607977
312.3123123123123,2.864419931516945
313.5035035035035,2.8468744925101244
314.6946946946947,2.8566792193525004
315.8858858858859,2.836137905955976
317.0770770770771,2.8252838806274
318.2682682682683,2.996933898030491
319.4594594594595,3.0384985800393802
320.6506506506507,3.0419417510432165
321.84184184184187,3.064868443225431
323.03303303303306,3.1011307844438454
324.2242242242242,3.1444729499708597
325.4154154154154,3.133236726389521
326.6066066066066,3.0777927063978847
327.7977977977978,3.060723184891059
328.988988988989,3.0842838571930473
330.1801801801802,3.1050338953737326
331.37137137137137,3.1824407466562614
332.56256256256256,3.159986418649475
333.75375375375376,3.177731895859944
334.94494494494495,3.335500948780454
336.13613613613614,3.3562147245426095
337.32732732732734,3.476003095265355
338.51851851851853,3.4564181461288395
339.7097097097097,3.453534544209571
340.9009009009009,3.455332393062597
342.0920920920921,3.25644094517196
343.2832832832833,3.1692650736273937
344.4744744744745,3.1969540872041264
345.6656656656657,3.1711789966151693
346.85685685685684,3.1396468545758225
348.04804804804803,3.0620921748425065
349.2392392392392,3.242257194245561
350.4304304304304,3.359795256330355
351.6216216216216,3.38568362867157
352.8128128128128,3.4329075897518337
354.004004004004,3.436627584042646
355.1951951951952,3.3247601773824877
356.3863863863864,3.3283437380360783
357.5775775775776,3.3664643750935914
358.7687687687688,3.3967379143993424
359.95995995996,3.530600922353856
361.15115115115117,3.4872572527198304
362.34234234234236,3.6080284755365764
363.53353353353356,3.6699243800240806
364.72472472472475,3.6545897433862526
365.91591591591595,3.7343612551117444
367.10710710710714,3.7499370749723067
368.2982982982983,3.729721432668803
369.4894894894895,3.7584498275416465
370.68068068068067,3.7525927029095003
371.87187187187186,3.8198793456825006
373.06306306306305,3.6472366758877532
374.25425425425425,3.5587979908311294
375.44544544544544,3.5158654319664104
376.63663663663664,3.4489797020758406
377.82782782782783,3.415889879067078
379.019019019019,3.416973340824499
380.2102102102102,3.463604626778731
381.4014014014014,3.4642238312755165
382.5925925925926,3.3863206838569035
383.7837837837838,3.315018219002641
384.974974974975,3.257966053457308
386.1661661661662,3.1485724042432945
387.3573573573574,3.0973438531288533
388.5485485485486,3.102976302529859
389.7397397397397,3.0742585173700263
390.9309309309309,3.0517835729143834
392.1221221221221,3.0142927274164006
393.3133133133133,3.0052945028594658
394.5045045045045,3.0190466507030207
395.6956956956957,3.004315123059364
396.8868868868869,3.0198612647629743
398.0780780780781,3.0211168421912977
399.2692692692693,3.028445978798961
400.46046046046047,3.034801045081939
401.65165165165166,3.0222230166212585
402.84284284284286,2.9907118934169197
404.03403403403405,2.9304705241989035
405.22522522522524,2.848829296111449
406.41641641641644,2.748596505250772
407.60760760760763,2.6542470734181878
408.7987987987988,2.5990940886210456
409.98998998999,2.5831375508593446
411.18118118118116,2.5609735292103837
412.37237237237235,2.5278381943387265
413.56356356356355,2.4971452022056306
414.75475475475474,2.490181441619179
415.94594594594594,2.5043638468672498
417.13713713713713,2.488508001062409
418.3283283283283,2.44375478221796
419.5195195195195,2.407036821003488
420.7107107107107,2.3783541174189935
421.9019019019019,2.357706671464475
423.0930930930931,2.3450944831399334
424.2842842842843,2.3405175524453683
425.4754754754755,2.34397587938078
426.6666666666667,2.355469463946169
427.8578578578579,2.374998306141534
429.0490490490491,2.3925163052765086
430.24024024024027,2.4054189167276636
431.43143143143146,2.413706140494998
432.62262262262266,2.4173779765785133
433.8138138138138,2.416434424978209
435.005005005005,2.4108754856940844
436.1961961961962,2.40070115872614
437.3873873873874,2.3859114440743756
438.5785785785786,2.3665063417387917
439.76976976976977,2.3450689174315094
440.96096096096096,2.3236314931242266
442.15215215215215,2.302194068816944
443.34334334334335,2.2807566445096614
444.53453453453454,2.2593192202023786
445.72572572572574,2.2378817958950963
446.91691691691693,2.2164443715878135
448.1081081081081,2.1950069472805307
449.2992992992993,2.1735695229732483
450.4904904904905,2.152768545675909
451.6816816816817,2.1355570088611886
452.8728728728729,2.1219349125290865
454.0640640640641,2.111902256679603
455.25525525525524,2.1054590413127388
456.44644644644643,2.102605266428493
457.6376376376376,2.1033409320268666
458.8288288288288,2.1076660381078582
460.02002002002,2.115580584671469
461.2112112112112,2.1270845717176985
462.4024024024024,2.1421779992465466
463.5935935935936,2.1608608672580134
464.7847847847848,2.183133175752099
465.975975975976,2.208994924728803
467.1671671671672,2.238446114188126
468.3583583583584,2.2714867441300672
469.54954954954957,2.308116814554628
470.74074074074076,2.348336325461807
471.93193193193196,2.392145276851605
473.12312312312315,2.4395436687240215
474.31431431431434,2.4898950540691134
475.50550550550554,2.5402464394142052
476.6966966966967,2.590597824759297
477.88788788788787,2.640949210104389
479.07907907907907,2.6913005954494813
480.27027027027026,2.7416519807945736
481.46146146146145,2.7920033661396655
482.65265265265265,2.8423547514847574
483.84384384384384,2.8927061368298492
485.03503503503504,2.933176959640771
486.22622622622623,2.9580744454773056
487.4174174174174,2.9725674153616435
488.6086086086086,2.9891786583067237
489.7997997997998,3.0271656382684853
490.990990990991,3.063438234617892
492.1821821821822,3.082440655820051
493.3733733733734,3.1115208387706814
494.5645645645646,3.1273207200622837
495.7557557557558,3.1450784632615374
496.946946946947,3.161945499248994
498.1381381381382,3.175688242343287
499.3293293293293,3.192930003885843
500.5205205205205,3.211313528542237
501.7117117117117,3.217536943999205
502.9029029029029,3.2131272745329182
504.0940940940941,3.2002949724438516
505.2852852852853,3.189415966366675
506.4764764764765,3.1804923315418128
507.6676676676677,3.163906981056012
508.85885885885887,3.1532678163393055
510.05005005005006,3.1582009521866135
511.24124124124126,3.1705659818557486
512.4324324324325,3.175639816296931
513.6236236236236,3.1440512549908037
514.8148148148148,3.118683285770558
516.006006006006,3.139324088991133
517.1971971971973,3.169434289514663
518.3883883883884,3.1879054266737112
519.5795795795796,3.1790705936542425
520.7707707707707,3.1560308271189896
521.961961961962,3.135615384465728
523.1531531531532,3.1244889408871126
524.3443443443443,3.081432219332674
525.5355355355355,3.0786065051291955
526.7267267267267,3.1052679247670456
527.917917917918,3.143885849255687
529.1091091091091,3.1635101262339056
530.3003003003003,3.155864472476251
531.4914914914915,3.1687051183342883
532.6826826826828,3.192157088763173
533.8738738738739,3.210281610035375
535.065065065065,3.2139929254591033
536.2562562562563,3.199270667967033
537.4474474474475,3.2101118149873447
538.6386386386387,3.224718091205873
539.8298298298298,3.2126692799475434
541.021021021021,3.170457568680628
542.2122122122122,3.1348545238586487
543.4034034034034,3.124287769524808
544.5945945945946,3.1293365730071274
545.7857857857858,3.1347327416808017
546.976976976977,3.1521407276123967
548.1681681681682,3.2427863490262956
549.3593593593594,3.2671391900297633
550.5505505505506,3.2486157645292075
551.7417417417417,3.240149463224748
552.9329329329329,3.2247116622064587
554.1241241241241,3.229779857350013
555.3153153153153,3.230672110633904
556.5065065065065,3.2304705897531854
557.6976976976977,3.219626502615529
558.8888888888889,3.192854207240572
560.08008008008,3.180845127858493
561.2712712712713,3.146548340526939
562.4624624624624,3.1643670414112854
563.6536536536537,3.162971579075093
564.8448448448448,3.155109302351088
566.0360360360361,3.148528374677997
567.2272272272272,3.1553935376173308
568.4184184184185,3.1818757777559714
569.6096096096096,3.2230730993875945
570.8008008008009,3.2329598780326982
571.991991991992,3.166827401070696
573.1831831831832,3.146711385524681
574.3743743743744,3.167685285184105
575.5655655655655,3.1474851726090245
576.7567567567568,3.1305038327061228
577.9479479479479,3.107687296816745
579.1391391391392,3.0943528024215214
580.3303303303303,3.1037942174162434
581.5215215215215,3.1383745576972237
582.7127127127127,3.2146856473477925
583.9039039039039,3.261435672820593
585.0950950950951,3.288608350640872
586.2862862862863,3.2459784616043086
587.4774774774775,3.218405399300667
588.6686686686687,3.2078069470532307
589.8598598598599,3.2181778964408077
591.0510510510511,3.226983337281829
592.2422422422422,3.231366372244767
593.4334334334335,3.201492405624167
594.6246246246246,3.156930327249815
595.8158158158159,3.123838204677405
597.007007007007,3.0916004189784383
598.1981981981982,3.0705268380518933
599.3893893893894,3.0658650995934815
600.5805805805805,3.062823273214088
601.7717717717718,3.074932313731275
602.9629629629629,3.063664348209312
604.1541541541542,3.0115508761383794
605.3453453453453,2.9479199069925026
606.5365365365366,2.8731519663366596
607.7277277277277,2.828403312181551
608.918918918919,2.8128866292803276
610.1101101101101,2.809627820970748
611.3013013013014,2.8105719125224495
612.4924924924925,2.816927503902364
613.6836836836837,2.8397488617149556
614.8748748748749,2.849802786369577
616.0660660660661,2.8213389663247117
617.2572572572573,2.796480385054839
618.4484484484484,2.7882595943843778
619.6396396396397,2.858382041737231
620.8308308308308,2.9308354037756104
622.022022022022,2.9335444931032564
623.2132132132132,2.9566011382168047
624.4044044044044,3.0185309860211538
625.5955955955956,3.0663548204846904
626.7867867867868,3.109826071645709
627.977977977978,3.156184840572166
629.1691691691692,3.19529432735888
630.3603603603603,3.226935700455159
631.5515515515516,3.2487031641896977
632.7427427427427,3.25759993236177
633.933933933934,3.2531882553831277
635.1251251251251,3.250160997068975
636.3163163163164,3.2502209558284134
637.5075075075075,3.2146232585369447
638.6986986986988,3.180854909083107
639.8898898898899,3.182385420276235
641.081081081081,3.2083461047817936
642.2722722722723,3.245190949653256
643.4634634634634,3.2230235484305663
644.6546546546547,3.1870533285363605
645.8458458458458,3.1897724910055185
647.0370370370371,3.1733074268360024
648.2282282282282,3.1230247824376676
649.4194194194195,3.0747727343676443
650.6106106106106,3.0288445319352633
651.8018018018018,2.9852401751405253
652.992992992993,2.942643815618859
654.1841841841842,2.9007646115723684
655.3753753753754,2.9026321318039088
656.5665665665666,2.9406876683014236
657.7577577577578,2.9863849548453274
658.948948948949,3.022418492245158
660.1401401401401,3.041321034351691
661.3313313313314,3.053740959668354
662.5225225225225,3.0472076385556575
663.7137137137137,3.0298499776755117
664.9049049049049,3.010430367575823
666.0960960960961,2.995131812656145
667.2872872872873,2.9632910581757743
668.4784784784785,2.9168890398437854
669.6696696696697,2.892451094176196
670.8608608608608,2.8928425957360355
672.0520520520521,2.9176455948592555
673.2432432432432,2.9989495992081316
674.4344344344345,3.125179222068266
675.6256256256256,3.1653037097377954
676.8168168168169,3.175222841182861
678.008008008008,3.2069967399254393
679.1991991991993,3.2023022788781534
680.3903903903904,3.1605874028847367
681.5815815815816,3.1232411451001267
682.7727727727728,3.0935892013316475
683.9639639639639,3.0742215379703546
685.1551551551552,3.0820336670914026
686.3463463463463,3.1133360697657064
687.5375375375376,3.119940919771852
688.7287287287287,3.111310056737018
689.91991991992,3.1064974667739946
691.1111111111111,3.1218803738365875
692.3023023023023,3.1499564329100203
693.4934934934935,3.1645696391068237
694.6846846846847,3.1633338347276068
695.8758758758759,3.1377793188452245
697.0670670670671,3.0594955987571906
698.2582582582583,2.9450024034347067
699.4494494494495,2.9527387580199678
700.6406406406406,3.007441451053774
701.8318318318319,3.0093121249524715
703.023023023023,3.0156683219837617
704.2142142142143,3.038903617640569
705.4054054054054,3.0108398928530726
706.5965965965966,2.996415090027493
707.7877877877878,2.9956292091638286
708.978978978979,3.0045809688074145
710.1701701701702,3.0235480010531424
711.3613613613613,3.076644238075292
712.5525525525526,3.106020806997685
713.7437437437437,3.1105575235126484
714.934934934935,3.0966723398901026
716.1261261261261,3.0847346864756737
717.3173173173174,3.0537266630683586
718.5085085085085,3.008782808762917
719.6996996996997,2.9629004739546874
720.8908908908909,2.928849581478814
722.0820820820821,2.9231862252065333
723.2732732732733,2.864260330490099
724.4644644644645,2.7743718250716722
725.6556556556557,2.7694015045886218
726.8468468468469,2.7915941493172483
728.038038038038,2.807482387103241
729.2292292292292,2.847355544945216
730.4204204204204,2.846841150131788
731.6116116116116,2.848471713146709
732.8028028028028,2.8346325008977358
733.993993993994,2.7828588346611127
735.1851851851852,2.744565511115635
736.3763763763764,2.744235754680277
737.5675675675676,2.750915152420797
738.7587587587587,2.7693282218780104
739.94994994995,2.7983395365443045
741.1411411411411,2.8343501123325754
742.3323323323324,2.8745889565725027
743.5235235235235,2.9198611225861173
744.7147147147148,2.9512359161894564
745.9059059059059,2.9581049848700123
747.0970970970972,2.9984272043577165
748.2882882882883,3.0539457968516324
749.4794794794794,3.057011968299884
750.6706706706707,3.024597444807995
751.8618618618618,2.968897685740529
753.0530530530531,2.9806781763102634
754.2442442442442,3.0269426985026584
755.4354354354355,3.1244266261151843
756.6266266266266,3.1415407608845793
757.8178178178179,3.1598182529815135
759.009009009009,3.1624316009627034
760.2002002002002,3.1613714676876876
761.3913913913914,3.1576874029170026
762.5825825825826,3.1394694502928266
763.7737737737738,3.09850273006809
764.964964964965,3.0890124013759364
766.1561561561562,3.0890769795678428
767.3473473473474,3.0927907974833992
768.5385385385385,3.097455820334012
769.7297297297298,3.0951675292844247
770.9209209209209,3.077760099708744
772.1121121121121,3.0627475317208095
773.3033033033033,3.050894102875633
774.4944944944945,3.0387299093147435
775.6856856856857,3.0408047652676418
776.8768768768768,3.040803245227146
778.0680680680681,3.0200701058655826
779.2592592592592,2.9121146851525523
780.4504504504505,2.909789891288955
781.6416416416416,2.9229599563290725
782.8328328328329,2.9211175470281385
784.024024024024,2.8988287868872638
785.2152152152153,2.8984134389294516
786.4064064064064,2.9408252469947413
787.5975975975977,2.9813834108896815
788.7887887887888,2.98011032414069
789.97997997998,2.9436287615760532
791.1711711711712,2.976673313416433
792.3623623623623,3.0126457831691402
793.5535535535536,3.0257883742007934
794.7447447447447,3.0362567684074664
795.935935935936,3.0528669540368902
797.1271271271271,3.063197343699337
798.3183183183183,3.0780548393156932
799.5095095095095,3.11180667695828
800.7007007007007,3.1102880994567967
801.8918918918919,3.1243263856481063
803.0830830830831,3.160899973404784
804.2742742742743,3.1763598858814346
805.4654654654655,3.1916278861890106
806.6566566566567,3.2066611661697584
807.8478478478479,3.232872746482064
809.039039039039,3.2342961467823184
810.2302302302303,3.2041234588260212
811.4214214214214,3.1612986029579133
812.6126126126127,3.1469842515230964
813.8038038038038,3.181576001625202
814.994994994995,3.1663992147160007
816.1861861861862,3.16668264389073
817.3773773773773,3.161195191531464
818.5685685685686,3.161269718990893
819.7597597597597,3.1546871104927567
820.950950950951,3.1497559384923153
822.1421421421421,3.1570580432888233
823.3333333333334,3.2613497246764718
824.5245245245245,3.278837866332316
825.7157157157158,3.260725506278268
826.9069069069069,3.2715665694165517
828.0980980980981,3.269062120503432
829.2892892892893,3.260757579159076
830.4804804804805,3.2479372651318466
831.6716716716717,3.234121510485109
832.8628628628629,3.2252290096562017
834.0540540540541,3.2212597626451265
835.2452452452453,3.25701221850375
836.4364364364365,3.272760053650575
837.6276276276276,3.265891619983676
838.8188188188188,3.232516572157988
840.01001001001,3.1726349101735125
841.2012012012012,3.137057622496333
842.3923923923924,3.1039104590611366
843.5835835835836,3.0980989486152204
844.7747747747748,3.1027248919520014
845.965965965966,3.106699554426756
847.1571571571571,3.0218576758568734
848.3483483483484,3.036114879307983
849.5395395395395,3.0685819788451707
850.7307307307308,3.0055523945393707
851.9219219219219,2.984781063853295
853.1131131131132,2.9589005241837945
854.3043043043043,2.9479450112589127
855.4954954954956,2.9535280158782804
856.6866866866867,2.9569080866660884
857.8778778778778,2.958085223622337
859.0690690690691,2.952685492749292
860.2602602602602,2.964421786431186
861.4514514514515,2.9890296124472053
862.6426426426426,3.010199466675043
863.8338338338339,3.0666370342014955
865.025025025025,3.091594775552022
866.2162162162163,3.1136108997630783
867.4074074074074,3.1260165354925697
868.5985985985986,3.123703091557442
869.7897897897898,3.1222601145156537
870.980980980981,3.111452165859543
872.1721721721722,3.0735745516883677
873.3633633633634,3.0396555231061715
874.5545545545546,3.0733567150266516
875.7457457457458,3.0792221252308334
876.936936936937,3.102470569626501
878.1281281281282,3.1179738057248305
879.3193193193193,3.121831285193995
880.5105105105105,3.1256401502090254
881.7017017017017,3.1294004007699217
882.8928928928929,3.1241353959554092
884.0840840840841,3.1057829780259127
885.2752752752752,3.0804644929722795
886.4664664664665,3.0639467762965373
887.6576576576576,3.0175124273094243
888.8488488488489,3.0037166468128476
890.04004004004,2.992032246625813
891.2312312312313,2.9667478276742085
892.4224224224224,2.955178493261822
893.6136136136137,2.9418008138870633
894.8048048048048,2.9284268465960435
895.995995995996,2.932600329196756
897.1871871871872,2.9532378713086755
898.3783783783784,2.9589244288237877
899.5695695695696,2.9482229915626803
900.7607607607608,2.9162337913831706
901.951951951952,2.8525872719354624
903.1431431431431,2.8354292529317653
904.3343343343344,2.82289678480008
905.5255255255255,2.8054265007829198
906.7167167167167,2.796359301621507
907.9079079079079,2.8195860083937547
909.0990990990991,2.8505324225199518
910.2902902902903,2.8698752647344925
911.4814814814815,2.875547330218347
912.6726726726727,2.8706141783267505
913.8638638638639,2.864018775884043
915.055055055055,2.8557611228902235
916.2462462462463,2.8458911730541647
917.4374374374374,2.8347191545194854
918.6286286286287,2.8191672032876234
919.8198198198198,2.795393475029842
921.0110110110111,2.7633979697461424
922.2022022022022,2.744436816349946
923.3933933933934,2.7411404461167574
924.5845845845846,2.759755878402626
925.7757757757757,2.804635211660229
926.966966966967,2.797725779089505
928.1581581581581,2.8537872244293974
929.3493493493494,2.9018939112704265
930.5405405405405,2.9221523801255818
931.7317317317318,2.912853323976239
932.9229229229229,2.8985709414021086
934.1141141141142,2.895926576215475
935.3053053053053,2.9043630364587893
936.4964964964965,2.918712757277781
937.6876876876877,2.9304817071528317
938.8788788788789,2.9302077964885194
940.0700700700701,2.929121699030249
941.2612612612613,2.938082198793973
942.4524524524525,2.956274536077731
943.6436436436437,2.97908137371139
944.8348348348349,3.0065027116949494
946.026026026026,3.003204995339205
947.2172172172172,2.9959733882406585
948.4084084084084,2.9968586366571217
949.5995995995996,2.9834590381753223
950.7907907907908,2.955774592795257
951.981981981982,2.872386158176866
953.1731731731732,2.833802837108318
954.3643643643644,2.8415013311477946
955.5555555555555,2.8212407081938795
956.7467467467468,2.7955899933200774
957.9379379379379,2.7750429092877784
959.1291291291292,2.756781359997208
960.3203203203203,2.747750474828652
961.5115115115116,2.7443247565418583
962.7027027027027,2.7559662947322487
963.893893893894,2.769602064985393
965.0850850850851,2.773791152240746
966.2762762762763,2.7692986402120416
967.4674674674675,2.764658253159533
968.6586586586586,2.7631004455577672
969.8498498498499,2.792877455265654
971.041041041041,2.815278796495304
972.2322322322323,2.821655232238087
973.4234234234234,2.8600993667660575
974.6146146146147,2.9312617552788667
975.8058058058058,2.992114225272588
976.996996996997,3.0046748877297125
978.1881881881882,2.9728646914682324
979.3793793793794,2.979190216804946
980.5705705705706,3.0036935545509227
981.7617617617618,3.0406126432744816
982.952952952953,3.09328070228333
984.1441441441442,3.1361751369037085
985.3353353353353,3.1729296859744696
986.5265265265266,3.204867248212315
987.7177177177177,3.23142021444597
988.9089089089089,3.251443223679073
990.1001001001001,3.2516209004720014
991.2912912912913,3.229537344582969
992.4824824824825,3.1932713912618222
993.6736736736736,3.1830645169514935
994.8648648648649,3.1871144189670577
996.056056056056,3.2054210973085153
997.2472472472473,3.2088059890487615
998.4384384384384,3.193538137796584
999.6296296296297,3.1723174835876833
1000.8208208208208,3.159436631340942
1002.0120120120121,3.1711922759356987
1003.2032032032032,3.172561740061246
1004.3943943943945,3.1569751923988525
1005.5855855855856,3.125255048774658
1006.7767767767768,3.0777267544544493
1007.967967967968,3.0321592105989845
1009.1591591591592,3.035254609358358
1010.3503503503504,3.035213225284046
1011.5415415415415,3.0252846799391295
1012.7327327327328,3.007248418160401
1013.9239239239239,2.994419815387482
1015.1151151151151,3.079577806877562
1016.3063063063063,3.138884844571967
1017.4974974974975,3.124303377883019
1018.6886886886887,3.1191419106865954
1019.8798798798799,3.123400442982696
1021.0710710710711,3.1337715408273663
1022.2622622622623,3.14492934222159
1023.4534534534534,3.1586876595229825
1024.6446446446448,3.18037973042676
1025.835835835836,3.193708860053585
1027.027027027027,3.2093679329811313
1028.2182182182182,3.235588184933794
1029.4094094094094,3.2686196833168637
1030.6006006006005,3.274613702459622
1031.7917917917919,3.2535702423620623
1032.982982982983,3.1945464063963276
1034.1741741741741,3.174118683816709
1035.3653653653655,3.1994305257299738
1036.5565565565566,3.2700536341402966
1037.7477477477478,3.341826673576272
1038.938938938939,3.2868680693895636
1040.13013013013,3.245623298991721
1041.3213213213212,3.2462346077489683
1042.5125125125126,3.2304139744338727
1043.7037037037037,3.1981613990464344
1044.894894894895,3.1709817047429487
1046.0860860860862,3.161806147671914
1047.2772772772773,3.1703497423413047
1048.4684684684685,3.183935415235581
1049.6596596596596,3.2025446259165316
1050.8508508508507,3.2189729214342524
1052.042042042042,3.228947781498507
1053.2332332332332,3.2368406731327704
1054.4244244244244,3.275598507953643
1055.6156156156155,3.3257817061844506
1056.806806806807,3.351122326836774
1057.997997997998,3.3294522764698886
1059.1891891891892,3.261165453579293
1060.3803803803803,3.176265157484262
1061.5715715715717,3.1213675390550515
1062.7627627627628,3.1216756581736904
1063.953953953954,3.137153194019466
1065.145145145145,3.1504295673855305
1066.3363363363364,3.177821120100207
1067.5275275275276,3.2078983329739676
1068.7187187187187,3.2138937952485653
1069.9099099099099,3.226005051252465
1071.1011011011012,3.228643195542832
1072.2922922922924,3.227777723430094
1073.4834834834835,3.2225400731313725
1074.6746746746746,3.2129302446466683
1075.8658658658658,3.19894823797598
1077.0570570570571,3.1805940531193087
1078.2482482482483,3.160565048036096
1079.4394394394394,3.1583008025030237
1080.6306306306305,3.170676223147418
1081.821821821822,3.1937597408875376
1083.013013013013,3.2275513557233815
1084.2042042042042,3.2389217935029024
1085.3953953953953,3.224516336981453
1086.5865865865867,3.2091675041423677
1087.7777777777778,3.2526048698281964
1088.968968968969,3.2497178671002294
1090.16016016016,3.2154351589086883
1091.3513513513515,3.194598458889025
1092.5425425425426,3.1385116195964224
1093.7337337337337,3.058779840427084
1094.9249249249249,2.970992026823847
1096.1161161161162,2.9078807837429297
1097.3073073073074,2.8820580152104274
1098.4984984984985,2.8836330633390075
1099.6896896896897,2.8687528285460226
1100.8808808808808,2.8374173108314693
1102.0720720720722,2.827618849377433
1103.2632632632633,2.8584495540254067
1104.4544544544544,2.92047884833008
1105.6456456456456,2.959009388908628
1106.836836836837,2.974041175761055
1108.028028028028,2.982149172271709
1109.2192192192192,2.992180409885046
1110.4104104104103,2.989723827035818
1111.6016016016017,2.944485379732831
1112.7927927927929,2.9615756349147926
1113.983983983984,3.0020138596965578
1115.1751751751751,3.0108675982849507
1116.3663663663665,3.0529321041479007
1117.5575575575576,3.0827705078171244
1118.7487487487488,3.1003828092926216
1119.93993993994,3.098512667880626
1121.131131131131,3.0818433905879843
1122.3223223223224,3.060265635302024
1123.5135135135135,3.077632501605393
1124.7047047047047,3.133943989498096
1125.8958958958958,3.1757908428824626
1127.0870870870872,3.169715188427479
1128.2782782782783,3.125147602578456
1129.4694694694695,3.1011839087253965
1130.6606606606606,3.097827806178645
1131.851851851852,3.1053965574900473
1133.043043043043,3.120012164497861
1134.2342342342342,3.1395325571235837
1135.4254254254254,3.110857932212583
1136.6166166166167,3.032581956287035
1137.8078078078079,2.9448584230342956
1138.998998998999,2.912970237788769
1140.1901901901902,2.9427459302088663
1141.3813813813813,2.9662355983755893
1142.5725725725727,2.9780184847151716
1143.7637637637638,2.980056830375804
1144.954954954955,2.988609584766424
1146.146146146146,3.00367674788704
1147.3373373373374,3.0026400846067496
1148.5285285285286,2.982653591829615
1149.7197197197197,2.95913418647122
1150.9109109109108,2.9464476320210853
1152.1021021021022,2.94459392847921
1153.2932932932933,2.9491745958384183
1154.4844844844845,2.960185934788359
1155.6756756756756,2.9738616942256106
1156.866866866867,2.986132742713261
1158.0580580580581,2.9969990802513093
1159.2492492492493,3.04224408088648
1160.4404404404404,3.123274078096599
1161.6316316316318,3.1990813713176967
1162.822822822823,3.211373167629789
1164.014014014014,3.16956128979327
1165.2052052052052,3.153293767472339
1166.3963963963963,3.169922812320161
1167.5875875875877,3.197053443913416
1168.7787787787788,3.2020186040313137
1169.96996996997,3.1848182926738486
1171.161161161161,3.1680707449719248
1172.3523523523525,3.1486496863424174
1173.5435435435436,3.125897720548266
1174.7347347347347,3.0998148475894713
1175.9259259259259,3.070401067466033
1177.1171171171172,3.040956976899662
1178.3083083083084,3.0128745838267554
1179.4994994994995,2.986074699427318
1180.6906906906906,2.96020817299501
1181.881881881882,2.9352750045298306
1183.0730730730731,2.91127519403178
1184.2642642642643,2.888208741500858
1185.4554554554554,2.872179003052053
1186.6466466466466,2.8777161276181964
1187.837837837838,2.893226203032916
1189.029029029029,2.903648763898394
1190.2202202202202,2.90705235613523
1191.4114114114113,2.903436979743424
1192.6026026026027,2.892802634722977
1193.7937937937938,2.8751493210738888
1194.984984984985,2.8504770387961584
1196.176176176176,2.824758065568849
1197.3673673673675,2.7986497976290194
1198.5585585585586,2.7721522349766703
1199.7497497497498,2.745265377611802
1200.940940940941,2.7206790349521714


==> data/cer/memfix_fta_base.csv <==
text_len,mean_cer
3,41.74086421191614
4,43.59182575037768
5,44.9765375298263
6,46.37098197427075
7,48.24131779516627
8,49.50451538189326
9,50.74937134897146
10,51.820362781040004
11,53.08721671362427
12,54.30024929507791
13,55.31243298767397
14,36.221419414365464
15,33.71941620923726
16,32.22155688202013
17,30.564278102099838
18,28.679521661732668
19,27.129926799617664
20,25.78407757763696
21,24.612472639365357
22,24.029842500156104
23,23.559728615813498
24,22.666559285144167
25,22.238392285769738
26,21.886183866170015
27,20.72641352146497
28,20.311219902008
29,19.83040639401871
30,19.712794915330118
31,19.455374945009996
32,19.03561728659685
33,18.896075103434747
34,18.72977528192704
35,18.627244065166458
36,18.316294583574777
37,18.2692945505206
38,18.18550131237168
39,18.220557312965067
40,17.859422666129422
41,17.642302114204952
42,17.43102599113022
43,17.50933310068733
44,17.326214332662904
45,17.146886163138657
46,16.884264463362804
47,16.980806483636258
48,16.95664046174515
49,17.185310409339504
50,16.90344851049161
51,16.656977511190423
52,16.70432189598235
53,16.671238960402373
54,16.466705134750683
55,16.454939840730383
56,16.41246659825714
57,16.24194147121028
58,16.3587018872814
59,16.275603557859537
60,16.522351011115386
61,16.485700561461844
62,16.391978297769025
63,16.435901844982048
64,16.52853324099575
65,16.67683517224342
66,16.73585721081091
67,16.668881293294348
68,16.88480605434481
69,16.765295648912335
70,16.91023329058281
71,17.04069981479934
72,17.15496543304526
73,17.28873002992297
74,17.382721210848096
75,17.646413217006618
76,17.88443417437742
77,17.984883979251958
78,18.148990083959312
79,18.242220309643205
80,18.170798717068706
81,18.141915397659076
82,18.380836570383064
83,18.400978637507393
84,18.682557176415738
85,18.761766767005835
86,18.905062846417387
87,19.17442881648963
88,19.13740451212211
89,19.228571865170426
90,19.511202268053992
91,19.638407701509426
92,19.91236340142917
93,20.010355853720867
94,20.377869598018442
95,20.626520813443662
96,20.781256561732793
97,21.236503179658865
98,21.53171567475857
99,21.707897863517516
100,22.00558919136295
101,22.410553779775817
102,22.657598401820437
103,22.71771715196917
104,22.812781013879775
105,23.181313619544095
106,23.74285943736574
107,24.198879129725444
108,24.520135662769633
109,24.887356643847387
110,24.92430986615022
111,25.267456996797353
112,25.39972279684076
113,25.53878968747856
114,25.68177321682842
115,25.833892793591044
116,26.008951472546496
117,26.0858229649225
118,26.167825857084342
119,26.653138756190344
120,27.401908379639938
121,27.887272468872823
122,28.196478212238876
123,28.53657550105883
124,28.781716839554672
125,29.164790707542213
126,29.346458645503056
127,29.531378606031534
128,29.940492411333498
129,30.045093702365666
130,30.698622726300474
131,30.734642262320012
132,31.465734417838803
133,31.9465931013607
134,32.64344570674989
135,33.294687386217376
136,33.69920290345876
137,34.00820929644371
138,34.247112875054825
139,34.65852428646624
140,34.87682855746993
141,35.11633385172711
142,35.400054773307595
143,36.119354360297855
144,36.90586491374189
145,37.434162342334346
146,37.575821554534116
147,37.86400129124326
148,38.54100144748617
149,39.14278450462145
150,39.160409555524126
151,39.918059891299464
152,40.23671937277115
153,40.68172156183144
154,41.17784200580464
155,41.26428864408055
156,42.21250386276991
157,42.35971156010068
158,43.41359982562282
159,44.86131539833839
160,45.003176167560284
161,45.747454396093076
162,46.63324717468292
163,46.60846458433795
164,47.097027305508625
165,47.39235529086659
166,48.601740356026895
167,49.55697672319508
168,50.357319803945295
169,51.21132673429272
170,52.052178030803724
171,52.65266261566331
172,53.456747988569255
173,54.235090016911286
174,54.82828261824768
175,56.44324643545831
176,56.651572456284335
177,57.96882838978927
178,59.071656643316814
179,59.01860669993521
180,60.707685482209264
181,61.86422572988728
182,62.09196976179343
183,63.52075442696448
184,64.62533178278026
185,66.30117073186243
186,67.29677512746683
187,68.15972454277015
188,69.33469678581862
189,70.05743378664549
190,70.92877172133089
191,72.23045059800977
192,72.87300538524173
193,73.9353176604253
194,74.4371031717315
195,74.59388599355587
196,75.29190565956334
197,76.05663405849155
198,76.07414083167757
199,76.28705174742015
200,77.19873465072985
201,77.5854366999706
202,77.92690258584607
203,78.24081243165081
204,78.83999184897223
205,79.10814147803092
206,79.52936986204999
207,79.74142235981678
208,79.44713997244449
209,80.07554062378094
210,80.9314174401107
211,81.12937781307107
212,81.48505203836778
213,81.44734353778799
214,82.16392832921429
215,82.17552671857003
216,82.68658362913914
217,83.04162558577916
218,83.73565258391457
219,84.3336236917541
220,83.77530023023179
221,83.46383542691915
222,84.42572362899016
223,84.72184463550481
224,84.17291742896562


==> data/cer/memfix_fta_ctc.csv <==
text_len,mean_cer
12,31.30182094992375
13,27.47353881819025
14,24.64701638229282
15,22.710319134586396
16,20.83055319821668
17,19.04479950580956
18,17.229275358670847
19,16.11254581774929
20,14.9861569288604
21,14.291965235051212
22,13.716548113756433
23,13.074481846690164
24,12.530016549902886
25,11.960347812842844
26,11.584770343048957
27,11.192018838586716
28,10.892999079069309
29,10.644767302685759
30,10.450880828231657
31,10.237562189460919
32,9.981763799301508
33,9.756372878716661
34,9.52712523517897
35,9.38123990030281
36,9.174394380495846
37,8.987154660939787
38,8.839624620886383
39,8.647916808371944
40,8.558864520790245
41,8.474598689702557
42,8.449224758078625
43,8.32614225881688
44,8.284954309132198
45,8.271657022317127
46,8.083950751690063
47,8.025469799398161
48,7.953199979913122
49,7.823162859087498
50,7.667423865376807
51,7.491367427110689
52,7.434211832707762
53,7.313604503849173
54,7.250589071920665
55,7.158963509706868
56,7.0866409047755665
57,7.01853508050065
58,7.000166922426609
59,6.979821705688228
60,6.901371904715208
61,6.796983039979523
62,6.651557376461755
63,6.6370054115190555
64,6.578397943350865
65,6.451515482377494
66,6.403828582578493
67,6.373926342511666
68,6.268754295549325
69,6.219859325259315
70,6.1905324021823915
71,6.1234244793097785
72,6.080016884792408
73,6.0699078865894736
74,6.0353487267512955
75,5.971166778668419
76,5.953930120369512
77,5.988131233557032
78,5.990176673253559
79,5.977442590856555
80,5.961055790522387
81,5.962435162324294
82,5.939591595072832
83,5.895626073241805
84,5.816252569356919
85,5.809067799426666
86,5.818073539880742
87,5.757543513714976
88,5.772203269906692
89,5.808154884708517
90,5.788275458579091
91,5.842784183932798
92,5.848615627446473
93,5.801438383724524
94,5.816778641307171
95,5.883893772588886
96,5.877262754948746
97,5.840383209529079
98,5.777933806031021
99,5.6912518979312186
100,5.649217763483291
101,5.624625238890766
102,5.595376470417859
103,5.591945449029184
104,5.7027328954515495
105,5.690613418903642
106,5.769701688482783
107,5.845144785117174
108,5.816819685886276
109,5.735489142106602
110,5.773798055415516
111,5.696747140078006
112,5.716516567327137
113,5.807279042002855
114,5.774808545227757
115,5.770883506825299
116,5.74871629977294
117,5.717134967065696
118,5.78784657306825
119,5.82567860271274
120,5.810331040266776
121,6.013746014674117
122,5.957767510419751
123,6.026809056941084
124,5.933245147706605
125,5.929551875134614
126,5.802416937563953
127,5.73501017713205
128,5.789310820615653
129,5.795557131637234
130,5.674906948487051
131,5.686947931122298
132,5.653333276436443
133,5.587677218402336
134,5.614302922447395
135,5.5653649914129115
136,5.562036145022719
137,5.569400484220579
138,5.602879275511871
139,5.6539708311951795
140,5.712578581728918
141,5.620429943753475
142,5.739119103958061
143,5.7607599668358045
144,5.814003639742789
145,5.940207257238373
146,5.98743800299853
147,6.055550949044044
148,6.105852626615947
149,6.069249833378839
150,6.1057654011444065
151,6.230190311609722
152,6.341970172876087
153,6.4328884570459035
154,6.4350822885080285
155,6.390821951144242
156,6.440007100593462
157,6.405917209873973
158,6.493594172550936
159,6.532896718889638
160,6.562781776360901
161,6.555241264478625
162,6.630159053442161
163,6.5865772533489695
164,6.61331875272915
165,6.495131207159413
166,6.6373532527905486
167,6.662229073926553
168,6.689508697067361
169,6.9062746223686515
170,7.0327881551321845
171,7.160805572364111
172,7.1532359814611866
173,7.099401120052099
174,7.279099973200051
175,7.471484728084806
176,7.695966886107578
177,8.123090995862274
178,8.093761178829078
179,8.206830979398879
180,8.340989906127463
181,8.387694991171053
182,8.272804898063539
183,8.428756458956846
184,8.664611469595856
185,8.915509777637022
186,8.863586322304474
187,8.959869144131478
188,9.366503708069411
189,9.619113524911002
190,9.738273069070546
191,9.564418584586887
192,9.849591332630924
193,10.149446833016013
194,10.062558816940017
195,10.09385688329906
196,10.348105181080083
197,10.136311391732509
198,10.032690825815322
199,10.143966058202995
200,10.08917221083949
201,10.394727077137267
202,10.783420169618685
203,10.939975506244078
204,10.833721291001762
205,11.059203302530285
206,11.199414942741926
207,10.956868658358404
208,10.888706697994609
209,11.106000246326914
210,11.565965281291948
211,12.275764700485574
212,12.823641785491368
213,12.82257550987739
214,13.38258076197823
215,14.189518431354927
216,13.956043333265171
217,14.153490321676532
218,14.504329175804862
219,14.521278510779311
220,15.21455835895046
221,14.838466948668124
222,15.15363648960214
223,15.159030681170245
224,15.53995667366166
225,15.852354276608496
226,17.04507241847918
227,18.44198207386168
228,18.502186305679512
229,18.326309494349612
230,18.420465338505455
231,18.192262087846753
232,17.76872698249346
233,17.87744369621765
234,18.383701014718824
235,18.165210570922255
236,18.377557982006987
237,18.687455162267025
238,19.33746223640398
239,20.220923300456402
240,19.329788789586836
241,20.10139350504925
242,20.630300978222966
243,21.13035690478104
244,21.086553485977618
245,21.890417200268487
246,21.756880863777326
247,21.70366447749132
248,22.00723194221306
249,22.069718178724845
256,21.260461891940466
257,21.77078114629112
258,23.73521681763791
259,23.25064891640334
260,22.759753023837856
262,23.235629088549455
263,23.16912919278127
264,22.847274232528306
265,21.99030942314414
266,22.265358896399484
267,23.175665567578786
268,23.613968621633596
269,23.30280749801936
270,23.18311637832824
271,23.48981635095348
272,22.746827341154333
273,22.280859774748762
274,22.203546145498517
275,21.864817247782526
276,22.578840067068505
277,24.02398485559504
278,24.25961227405828
279,22.406580611450924
280,24.08594296349369
281,24.44444642054191
282,24.8692830218491
283,26.015958380388863
284,27.100923363620268
285,28.17062033331724
286,27.413433679391456
287,27.546616591545487
288,27.999204687181937
290,28.625910756635285
291,29.119310096569276
293,29.302826048370488
294,29.383194610165624
295,29.383662288402995
296,29.728893283494063
297,30.751449674471505
299,31.03597906094264
300,30.609307149062236
301,31.67896000127136
302,33.7002906820848
303,33.01021953818308
304,34.28323534218734
305,34.23297079192279
306,34.3655965738829
307,34.70714431321102
308,34.87677540675516
309,34.8092940928073
310,33.82619011727213
311,34.583594513964
312,34.53442582986404
313,34.852403735439026
314,36.1525150211159
315,35.96990759071529
317,36.533633080911365
321,36.885999434618974
322,36.66920010491642
323,37.04979019935424
327,37.65690014010473
329,37.463646943365035
331,36.5774986713472
334,37.22965063051138
335,36.02379404299108
338,35.90104272023976
339,37.034846992845296
340,37.279908590126524
341,38.41202738988157
342,38.91294922520352
343,40.038280091495
344,40.191419934524006
345,40.625294971873366
348,41.32076704143287
349,40.374229238643544
350,42.45456544815246
351,42.98123211481912
352,42.38720833509447
355,43.78986960647293
356,43.84631756068639
357,44.77546386709628
359,44.78848535728444
364,44.78133012986671
365,45.200401451946256
366,46.52992331877722
371,47.72724474734864
375,47.2777567978607
376,47.92267852551065
387,47.67306490173903
391,49.11115107501417
426,50.23636404680083
461,50.12707711996516
477,50.438117465656426
478,50.65497033638028
479,51.67914144503293
480,51.08268399412804
481,51.30686593574379
482,52.20748145785645
483,51.70547926697743
484,52.13476755507915
485,52.075441904204204
486,52.41869698315833
487,53.259070724558505
488,54.01337104998854
489,54.01738859563423
490,53.763638595634234
491,53.82815490971026
492,53.89891842090292
493,54.09352083350171
494,53.76278771380754
495,54.00776851640802
496,54.03553714472013
497,54.36714261475159
498,54.81273176754192
499,54.95963482611468
500,55.491897731276744
501,56.00762881423155
502,56.59655309075111
503,57.10781076314183
504,57.269065972651184
505,57.06866389360833
506,57.19591445624899
507,57.23505038400119
508,56.6843210832719
509,56.83328696622599
510,57.0880671860062
511,57.050500529398086
512,56.96710804569305
513,57.195657618969676
514,57.929157125642575
515,57.7801718346488
516,57.879606001077505
517,57.57932417809826
518,57.52935102133377
519,57.428421575047956
520,57.36296652510345
521,57.384693630647604
522,57.346854893178936
523,57.03018828746655
524,57.60292354786576
525,57.8785639918666
526,58.428532174210694
527,58.58327405396148
528,59.252239620696564
529,59.048184947504815
530,59.106182505502375
531,59.181163514660156
532,59.42577867632902
533,59.19163110958054
534,58.864369097905644
535,59.28257417810286
536,59.820465548456205
537,60.00171185765939
538,59.780812167325394
539,59.919358573109704
540,60.162754799524805
541,60.14562162645789
542,60.59652810460978
543,60.99972285675483
544,60.65289640561298
545,60.56525602825297
546,60.16198908956512
547,60.269925533820434
548,60.06208353304763
549,60.88828321929715
550,61.20276734628128
551,61.49898163662409
552,60.6474498116973
553,60.66868869137263
554,60.359908619060015
555,60.21042155704353
556,59.948594455993806
557,60.17245170707024
558,60.30347082542788
559,60.794568788915825
560,60.66374567157782
561,60.42112682641814
562,60.07088923251875
563,60.238140294721966
564,60.23140665793025
565,60.2344968016454
566,59.87624960390966
567,59.94471716413049
569,60.22944585308783
570,58.95924866188021
571,58.29168555229903
572,58.356172140436314
573,59.229855715305014
574,59.076468467440094
575,59.70841973130625
576,60.00905928550601
577,59.622082322930545
578,59.65431126388965
579,59.56629980005801
580,59.29126758675639
581,59.22829487781126
582,59.89793829745468
583,59.72686521975057
584,59.56745071074257
585,58.99905465666876
586,59.500372007310865
587,60.463272606071605
588,60.5739755012596
589,59.78585938752039
590,60.4008591015937
591,60.80742752404383
592,60.94794673060366
593,60.861424505820274
594,61.181359617572255
595,60.88679728335476
597,60.916982478901105
598,61.48987663682916
599,61.99241098390131
601,62.316346447461534
603,61.56468189713856
605,62.355225690901385
606,62.25334783902353
607,62.02056040267127
608,61.96232683743717
609,62.49379320820448
610,62.42840137477302
611,61.61419401691348
612,61.61883137547405
613,62.502850855461034
614,62.69065457326924
615,62.69785497017236
616,62.39415964000942
617,62.49161427954591
619,62.6216670066202
621,62.82034383099871
623,62.94215445759814
625,62.3824314776624
627,62.086664737478905
629,61.570919103330915
631,63.176151281551206
633,62.63282797160578
635,62.325076163474606
641,62.59562821923021
643,62.43580823307743
645,62.4289598054394
647,61.80829805255363
648,62.55692000983132
649,62.61511713712207
651,61.95742415001732
653,61.947469493157435
657,62.22424488304173
659,62.61137531882977
663,63.11181349155434
665,63.72746283900943
667,64.30142265549416
669,63.99323505130148
671,64.79760800190084
673,64.82828341853129
675,65.7045667236844
677,64.86105064844617
679,65.0232196962052
681,65.42747093928088
683,65.9537009082353
685,66.83414670357472
686,67.1481869960169
687,67.6476588726574
689,67.63050245687057
691,67.89254843383416
695,68.71906570741024
697,69.02375732303244
699,68.69622381582089
701,68.87864355052747
703,69.11590127568032
705,68.65125837532946
707,67.77919644710991
709,67.9079483316867
711,67.52163536994075
713,68.32414789207785
714,68.13362276116217
715,68.1188935183713
716,68.8440305302634
722,69.12152114036157
723,69.18924528685599
724,69.13622039276298
725,69.37962447273438
727,69.79052052520943
731,69.51145551776396
733,69.48454574684297
735,69.49776807971753
737,69.58108384787373
739,69.92416905265378
741,69.24976740526044
743,68.82117173418894
745,69.20604678787254
746,69.67863880986418
747,70.16501795827025
749,70.3278951144901
750,69.8705392753832
751,70.09051760614109
752,70.26632586062377
755,69.56187602770366
756,69.39632754110255
758,69.46408203386561
759,68.67357512302156
761,68.05093270446979
763,67.96782320461469
764,68.50268650583314
765,68.56151406252977
766,68.5873727466774
767,68.72457814533392
769,68.91703185099048
770,69.76879282679727
773,69.77778905955493
774,69.66537881720649
775,70.11212332947937
776,70.15148047040347
777,70.24248100608399
779,70.08771469704466
780,70.01454540357797
782,70.31489259346434
785,70.44290634090943
786,70.66848525077762
787,70.47262291018473
788,70.8394356278569
790,71.52611883712076
791,71.57909048023369
794,71.2573734429994
795,71.09861015740998
797,70.82804718330179
800,70.7595078653345
801,69.60718403190043
802,69.6366900720694
803,69.74863808151552
805,70.0010351486334
806,69.73397323007309
809,69.90272363527261
812,69.97093757072085
815,69.81576359669252
818,69.28182602377653
821,69.40299351182911
822,69.26351988250538
824,69.18561677716639
827,69.28969078534999
828,69.47458058896889
830,69.50275286662641
832,69.97851165047322
833,69.9197239593767
834,69.83965187271652
836,69.94565740972631
837,70.3074698179657
838,71.9795684995704
839,71.84242975821073
842,72.2615816700493
845,72.17902083575032
846,72.33857572196183
848,71.67035645566231
851,71.8368557366175
853,71.96865396775736
854,72.64320331363062
857,72.46166380176854
860,72.67268754824036
861,72.77368567797735
862,72.60566619745788
863,72.56654701023339
864,72.64477647441403
866,72.38084057377375
869,72.67701779642876
872,73.03961613083202
873,73.51268862058612
875,73.40914040222344
876,73.21162712423653
878,73.43741173804163
880,73.13534682394983
881,73.06944443102594
884,72.63456095773886
887,73.164519619763
890,73.38690260927325
893,73.80486913651168
896,73.8225633070381
899,74.02161298974976
902,74.13666816889707
905,74.3993428429655
908,74.54341229282893
911,74.54051542672514
913,73.86000355492706
914,73.62827811120259
917,73.6764916222097
919,73.64795477567574
920,73.51647313487398
923,73.42522316857259
926,73.0481342433771
929,73.09093114914528
932,72.92707500294138
935,72.97757584771907
938,73.48063653106291
939,73.35220014989132
941,73.25746870037602
944,73.05129049984558
947,73.28807409668352
949,73.7214407489269
950,73.62043815151661
953,73.48873569027953
956,73.9044849329595
957,74.51094569908413
959,75.41966688027307
962,75.57339792210041
965,75.8515989409593
967,75.92420521487948
968,76.27719166579193
969,76.58459097353541
974,76.8637651112846
977,76.54052621656616
979,76.21285571760905
980,76.41924282587672
983,76.49700961759063
986,76.60132962012314
989,76.3370125148375
992,76.01727644181919
994,75.83319226341122
995,75.56745946801375
998,75.83684574880198
1000,75.93184946164843
1001,75.98280954512352
1003,75.94577619519818
1004,76.00452343630876
1007,76.2985325601515
1010,76.02331555132795
1012,75.99010499258334
1013,75.82314857713793
1016,75.96642102914154
1019,76.13335124623922
1020,76.16135890907447
1022,77.02630503165416
1025,77.27655523433496
1026,76.67889197048581
1028,76.27693473903645
1031,76.77550293233972
1034,77.36638882742035
1037,77.48838303394453
1040,77.65691088735538
1043,77.73343342695024
1044,77.76505016286393
1048,77.90206823285655
1049,77.96504207946249
1051,77.98234227439427
1055,77.94623677729638
1058,78.25744844768968
1065,78.2659559122184
1067,77.99717689596534
1070,77.95128528757374
1073,78.12469091457807
1076,78.459675092178
1078,78.19327599219596
1079,78.20543063988738
1080,79.18647644073482
1082,79.32313085171818
1094,79.64016335980885
1097,79.48071484594841
1099,79.56019401226766
1100,79.12212547644211
1102,78.87964674338723
1103,79.08779228406557
1106,78.67118141756788
1109,78.42783754162512
1112,78.42833212552603
1115,78.66707809974488
1118,78.13822735224029
1121,78.13671069714984
1124,78.83802574170743
1125,79.01469738467121
1127,79.12591310786763
1130,79.23058736623996
1136,79.5610517577601
1139,79.48844553181912
1142,78.75268704509546
1145,79.59110133457807
1148,78.78745124393804
1151,78.89711356472482
1154,78.68223800291803
1157,79.28893751030719
1172,79.77243149285556
1174,79.90887994151747


==> data/cer/taco2_base_smoothed-v2.csv <==
text_len,mean_cer
30.0,5.212995678821697
31.19119119119119,5.595124896566972
32.38238238238238,6.000562405752505
33.573573573573576,6.39468864053007
34.76476476476476,6.788583698241119
35.95595595595596,7.162364288436551
37.147147147147145,7.517121211012622
38.33833833833834,8.037616556297882
39.529529529529526,8.399238875569203
40.72072072072072,8.768069249495674
41.911911911911915,9.12720246240247
43.1031031031031,8.198937016967601
44.294294294294296,8.036698307506597
45.48548548548548,7.866416212469316
46.67667667667668,7.72880135842898
47.86786786786787,7.635157288360997
49.05905905905906,7.49684311475238
50.25025025025025,7.3950460790878125
51.44144144144144,7.295545218706556
52.632632632632635,7.202135009477102
53.82382382382382,7.11957846253458
55.01501501501502,7.063362520127134
56.206206206206204,6.965952577438648
57.3973973973974,6.894752568848773
58.58858858858859,6.831861415692783
59.77977977977978,6.734263265659282
60.97097097097097,6.679376047954047
62.16216216216216,6.460058252959499
63.353353353353356,6.367880148868828
64.54454454454455,6.275399514833763
65.73573573573574,6.2250990870329
66.92692692692692,6.219136870334355
68.11811811811812,6.154868418281303
69.30930930930931,6.094223688798941
70.5005005005005,6.037920391318373
71.69169169169169,5.9796750734391075
72.88288288288288,5.930400164406789
74.07407407407408,5.855042723933697
75.26526526526527,5.814903516818647
76.45645645645646,5.781724645612982
77.64764764764764,5.739588265981332
78.83883883883884,5.6961089518623185
80.03003003003003,5.660540986713761
81.22122122122121,5.578988303530047
82.41241241241241,5.508517993580688
83.6036036036036,5.510587091171014
84.7947947947948,5.482009846986107
85.98598598598599,5.457819292598211
87.17717717717719,5.425195506710799
88.36836836836838,5.399284509233443
89.55955955955956,5.33263281387771
90.75075075075075,5.2590547129143435
91.94194194194193,5.2333301504755
93.13313313313313,5.217372744389409
94.32432432432432,5.181982252414367
95.51551551551552,5.1505892169172895
96.70670670670671,5.13379547806448
97.8978978978979,5.1470606072537
99.08908908908909,5.132652669577013
100.28028028028028,5.102652402484509
101.47147147147147,5.0796709721603
102.66266266266267,5.052339788049342
103.85385385385385,5.025230499208376
105.04504504504504,5.0317902944817146
106.23623623623624,5.03584764442645
107.42742742742743,5.011760937854666
108.61861861861863,4.979025579141488
109.8098098098098,4.930424158756281
111.001001001001,4.936410602281982
112.1921921921922,4.927966953722281
113.38338338338339,4.930654562060849
114.57457457457457,4.936760948348108
115.76576576576576,4.910230887599466
116.95695695695696,4.90160315202914
118.14814814814815,4.906125283000029
119.33933933933935,4.900317783853437
120.53053053053053,4.897768102278146
121.72172172172172,4.876684798921113
122.91291291291292,4.864239623780611
124.10410410410411,4.875722285047854
125.29529529529529,4.843826668795183
126.48648648648648,4.805841392868088
127.67767767767768,4.784939816333415
128.86886886886887,4.754614187969962
130.06006006006007,4.714251749305549
131.25125125125123,4.705973559613653
132.44244244244243,4.687031448089227
133.63363363363362,4.704125342189016
134.82482482482482,4.694779931722662
136.016016016016,4.683386555749872
137.2072072072072,4.674006003380908
138.3983983983984,4.662746939259634
139.5895895895896,4.68335229253646
140.7807807807808,4.661155521332119
141.97197197197198,4.6490843300697335
143.16316316316318,4.652989792538978
144.35435435435437,4.6660030602719385
145.54554554554556,4.662825359075951
146.73673673673676,4.673342047435418
147.92792792792793,4.643179837261189
149.11911911911912,4.648779296849385
150.3103103103103,4.701702031825338
151.5015015015015,4.707802992858673
152.69269269269267,4.73333342074796
153.88388388388387,4.725016579057252
155.07507507507506,4.700530206899799
156.26626626626626,4.700173146853592
157.45745745745745,4.67626624249712
158.64864864864865,4.6433391320015485
159.83983983983984,4.617216017399835
161.03103103103103,4.6003949685807966
162.22222222222223,4.552373782713892
163.41341341341342,4.499085682026502
164.60460460460462,4.470526828065361
165.7957957957958,4.436060634617634
166.98698698698698,4.404400953181627
168.17817817817817,4.383228290384262
169.36936936936937,4.365041971073799
170.56056056056056,4.322096567306248
171.75175175175175,4.292392362280529
172.94294294294295,4.2931913428114825
174.13413413413414,4.221427452918776
175.32532532532534,4.18694720269413
176.51651651651653,4.168300186091219
177.7077077077077,4.158865568636244
178.8988988988989,4.146370914012822
180.0900900900901,4.143722165694091
181.28128128128128,4.106087925699816
182.47247247247248,4.10674388454861
183.66366366366367,4.115703503061795
184.85485485485486,4.09140506402175
186.04604604604606,4.112162984082153
187.23723723723725,4.123660775847515
188.42842842842842,4.162898858370747
189.6196196196196,4.1669919175107974
190.8108108108108,4.183901398748264
192.002002002002,4.1747234091080045
193.1931931931932,4.148117983156671
194.3843843843844,4.131652867734211
195.57557557557558,4.167284107362578
196.76676676676678,4.152836081436953
197.95795795795797,4.129161125384384
199.14914914914914,4.161429650162506
200.34034034034033,4.140374105993179
201.53153153153153,4.115571286568843
202.72272272272272,4.109048904991161
203.91391391391392,4.078644477977995
205.1051051051051,4.122272414063134
206.2962962962963,4.0851602866555305
207.4874874874875,4.061748989735052
208.6786786786787,4.091423386967614
209.86986986986986,4.0977961423722995
211.06106106106105,4.095771985478059
212.25225225225225,4.078139424620449
213.44344344344344,4.049916450416702
214.63463463463464,4.053636240786175
215.82582582582583,4.055697591102293
217.01701701701703,4.037553956598002
218.20820820820822,4.015156957687404
219.3993993993994,3.9927366494548178
220.59059059059058,3.966106793654726
221.78178178178177,3.9623832333228943
222.97297297297297,3.9302474064632316
224.16416416416416,3.9391905110781376
225.35535535535536,3.9665677390888296
226.54654654654655,3.98195426486781
227.73773773773775,3.9847684749671837
228.92892892892894,3.9785602273374225
230.12012012012013,3.945631791890211
231.31131131131133,3.9429313459640394
232.5025025025025,3.933293818303337
233.6936936936937,3.8882523261168673
234.88488488488488,3.845229510210936
236.07607607607608,3.823098220733815
237.26726726726727,3.792828331133817
238.45845845845847,3.7484077101123736
239.64964964964966,3.7176395829418625
240.84084084084085,3.7833440160602114
242.03203203203205,3.824149661108785
243.22322322322321,3.794750970555647
244.4144144144144,3.7420387227386063
245.6056056056056,3.735754203440172
246.7967967967968,3.754415747573033
247.987987987988,3.7823403574561474
249.1791791791792,3.936057640573864
250.37037037037038,3.9035198657181773
251.56156156156158,3.9307513279707536
252.75275275275277,3.9111784327005066
253.94394394394394,3.981488435051404
255.13513513513513,3.9656488068371556
256.32632632632635,4.024354450976393
257.5175175175175,4.057168714420377
258.70870870870874,4.137355502773447
259.8998998998999,4.192908571321537
261.09109109109113,4.245158034056464
262.28228228228227,4.214657583488913
263.4734734734735,4.234058488474458
264.66466466466466,4.236204728891529
265.85585585585585,4.258981100068425
267.04704704704704,4.2970988719979495
268.23823823823824,4.409255651437303
269.42942942942943,4.456108265046717
270.6206206206206,4.431962533513927
271.8118118118118,4.3385007869357
273.003003003003,4.1725622833944875
274.1941941941942,4.173842979552891
275.38538538538535,4.193827371698876
276.5765765765766,4.205805123259962
277.76776776776774,4.187798181402751
278.958958958959,4.275603335557817
280.1501501501501,4.163551256020325
281.3413413413414,4.137886822657947
282.5325325325325,4.079899951022481
283.72372372372377,4.196295674436559
284.9149149149149,4.306804308879071
286.1061061061061,4.278642465480457
287.2972972972973,4.272600745149834
288.4884884884885,4.2015964822977425
289.6796796796797,4.1586750318812875
290.8708708708709,4.144776460989078
292.06206206206207,4.1261201383825075
293.25325325325326,4.1369474960285615
294.44444444444446,4.224061935574065
295.63563563563565,4.3862788636287355
296.82682682682685,4.339160645972843
298.01801801801804,4.371860369439549
299.20920920920923,4.34818506627265
300.40040040040043,4.36745066850315
301.5915915915916,4.403665257341844
302.78278278278276,4.3517943036721185
303.97397397397395,4.4021466028085605
305.16516516516515,4.439045487838906
306.35635635635634,4.427727154263235
307.54754754754754,4.308780144682612
308.73873873873873,4.146720846532523
309.9299299299299,4.159004791688595
311.1211211211211,4.084705931861217
312.3123123123123,4.065044419229215
313.5035035035035,4.067401012886409
314.6946946946947,4.104951851567584
315.8858858858859,4.071405748027729
317.0770770770771,4.013827303864595
318.2682682682683,4.030930707598308
319.4594594594595,4.084021280212437
320.6506506506507,4.252220948537795
321.84184184184187,4.181497558131844
323.03303303303306,4.227889338066577
324.2242242242242,4.222899253661398
325.4154154154154,4.192566441522304
326.6066066066066,4.320087354726371
327.7977977977978,4.550765148270149
328.988988988989,4.544395137435
330.1801801801802,4.689360002636885
331.37137137137137,4.966220113654407
332.56256256256256,4.957126098042708
333.75375375375376,5.188486853321562
334.94494494494495,5.526894471004361
336.13613613613614,5.56537753678451
337.32732732732734,6.10520275652261
338.51851851851853,6.068974190728415
339.7097097097097,6.084642141217681
340.9009009009009,6.136400644997518
342.0920920920921,5.9424493274848675
343.2832832832833,5.708545380628481
344.4744744744745,5.856432061867004
345.6656656656657,6.271435049077057
346.85685685685684,6.254233334505987
348.04804804804803,6.172019643464312
349.2392392392392,6.321581096209606
350.4304304304304,6.595105179173698
351.6216216216216,6.906342479829833
352.8128128128128,7.280004292544281
354.004004004004,7.6083341146063965
355.1951951951952,7.416746689191168
356.3863863863864,7.469099464463326
357.5775775775776,7.913490263037387
358.7687687687688,8.241000546647875
359.95995995996,8.666644145961131
361.15115115115117,8.904551767699923
362.34234234234236,8.99428169087646
363.53353353353356,9.126085800889289
364.72472472472475,9.186277295761634
365.91591591591595,9.418298902762718
367.10710710710714,9.593076396294219
368.2982982982983,9.417719055304175
369.4894894894895,9.1235876918781
370.68068068068067,9.03129732183621
371.87187187187186,9.084736570486015
373.06306306306305,9.029923904353442
374.25425425425425,8.783488685144471
375.44544544544544,8.302302322043108
376.63663663663664,7.921751548984451
377.82782782782783,7.487574650216324
379.019019019019,7.359973691836526
380.2102102102102,7.376663976115259
381.4014014014014,6.780832744281833
382.5925925925926,6.229845493564174
383.7837837837838,6.043538703393666
384.974974974975,5.848311662899609
386.1661661661662,6.701505342945379
387.3573573573574,7.345747502021547
388.5485485485486,7.827164989144412
389.7397397397397,8.148913633132503
390.9309309309309,8.577619978211981
392.1221221221221,9.095882093083226
393.3133133133133,9.668821035881116
394.5045045045045,10.37522103008423
395.6956956956957,10.987715816447214
396.8868868868869,11.471290702482683
398.0780780780781,11.832817657881652
399.2692692692693,12.240134845071127
400.46046046046047,12.668962750369946
401.65165165165166,13.05432156891889
402.84284284284286,13.396211300717958
404.03403403403405,13.688688592417005
405.22522522522524,13.989959832000801
406.41641641641644,14.295860392661268
407.60760760760763,14.466760903254762
408.7987987987988,14.312610275280207
409.98998998999,13.833408508737598
411.18118118118116,13.550611838787802
412.37237237237235,13.518932015266632
413.56356356356355,13.62476681263015
414.75475475475474,13.687834438167327
415.94594594594594,13.688232469947227
417.13713713713713,13.653679709525877
418.3283283283283,13.604212969993425
419.5195195195195,13.59749235153851
420.7107107107107,13.63351785416113
421.9019019019019,13.712289477861288
423.0930930930931,13.833807222638981
424.2842842842843,13.998071088494207
425.4754754754755,14.20508107542697
426.6666666666667,14.454837183437268
427.8578578578579,14.747339412525102
429.0490490490491,15.020402390589382
430.24024024024027,15.257903984122416
431.43143143143146,15.459844193124203
432.62262262262266,15.626223017594745
433.8138138138138,15.75704045753404
435.005005005005,15.85229651294209
436.1961961961962,15.911991183818895
437.3873873873874,15.93612447016445
438.5785785785786,15.924696371978765
439.76976976976977,15.897609311192763
440.96096096096096,15.870522250406763
442.15215215215215,15.843435189620763
443.34334334334335,15.816348128834761
444.53453453453454,15.789261068048763
445.72572572572574,15.762174007262761
446.91691691691693,15.73508694647676
448.1081081081081,15.70799988569076
449.2992992992993,15.680912824904759
450.4904904904905,15.656387182967382
451.6816816816817,15.646307457759201
452.8728728728729,15.65067364928022
454.0640640640641,15.669485757530436
455.25525525525524,15.70274378250985
456.44644644644643,15.750447724218462
457.6376376376376,15.812597582656272
458.8288288288288,15.88919335782328
460.02002002002,15.980235049719486
461.2112112112112,16.08572265834489
462.4024024024024,16.20565618369949
463.5935935935936,16.34003562578329
464.7847847847848,16.48886098459629
465.975975975976,16.652132260138487
467.1671671671672,16.82984945240988
468.3583583583584,17.02201256141047
469.54954954954957,17.22862158714026
470.74074074074076,17.449676529599245
471.93193193193196,17.68517738878743
473.12312312312315,17.935124164704817
474.31431431431434,18.196955438502776
475.50550550550554,18.458786712300736
476.6966966966967,18.720617986098695
477.88788788788787,18.982449259896654
479.07907907907907,19.244280533694614
480.27027027027026,19.506111807492573
481.46146146146145,19.767943081290532
482.65265265265265,20.02977435508849
483.84384384384384,20.29160562888645
485.03503503503504,20.55343690268441
486.22622622622623,20.81526817648237
487.4174174174174,21.07709945028033
488.6086086086086,21.338930724078285
489.7997997997998,21.600761997876244
490.990990990991,21.862593271674204
492.1821821821822,22.124424545472163
493.3733733733734,22.386255819270122
494.5645645645646,22.64808709306808
495.7557557557558,22.90991836686604
496.946946946947,23.171749640664
498.1381381381382,23.43358091446196
499.3293293293293,23.695412188259922
500.5205205205205,23.957243462057882
501.7117117117117,24.21907473585584
502.9029029029029,24.4809060096538
504.0940940940941,24.742737283451756
505.2852852852853,25.004568557249716
506.4764764764765,25.26639983104768
507.6676676676677,25.528231104845638
508.85885885885887,25.790062378643594
510.05005005005006,26.051893652441553
511.24124124124126,26.313724926239512
512.4324324324325,26.57555620003747
513.6236236236236,26.83738747383543
514.8148148148148,27.099218747633387
516.006006006006,27.361050021431346
517.1971971971973,27.62288129522931
518.3883883883884,27.88471256902727
519.5795795795796,28.146543842825228
520.7707707707707,28.408375116623187
521.961961961962,28.670206390421146
523.1531531531532,28.932037664219106
524.3443443443443,29.19386893801706
525.5355355355355,29.45570021181502
526.7267267267267,29.717531485612984
527.917917917918,29.979362759410943
529.1091091091091,30.241194033208902
530.3003003003003,30.50302530700686
531.4914914914915,30.764856580804818
532.6826826826828,31.077251126358586
533.8738738738739,31.538951610843874
535.065065065065,32.11675280629934
536.2562562562563,32.79352335307611
537.4474474474475,33.408665651103234
538.6386386386387,33.952128319611205
539.8298298298298,34.407971394073286
541.021021021021,34.63805676704884
542.2122122122122,34.55868132080393
543.4034034034034,34.90701433503054
544.5945945945946,35.56312659226079
545.7857857857858,36.071712727510494
546.976976976977,36.61977373283463
548.1681681681682,37.339578602613564
549.3593593593594,37.674490115797596
550.5505505505506,38.097156170251175
551.7417417417417,39.24539641842617
552.9329329329329,39.87143216399214
554.1241241241241,40.45125656958996
555.3153153153153,41.03734451054832
556.5065065065065,41.53546781525489
557.6976976976977,41.62830633551721
558.8888888888889,42.4018308376624
560.08008008008,42.65738707929808
561.2712712712713,42.344709733663656
562.4624624624624,42.83681976221751
563.6536536536537,43.055885452998304
564.8448448448448,43.453826448291274
566.0360360360361,44.46144933357884
567.2272272272272,44.926260675417595
568.4184184184185,44.9173751373567
569.6096096096096,45.3116892395421
570.8008008008009,45.76231418846055
571.991991991992,45.93167400474975
573.1831831831832,46.61575833850772
574.3743743743744,47.376049929171565
575.5655655655655,47.091285294824715
576.7567567567568,47.06857965571958
577.9479479479479,46.920633647027394
579.1391391391392,46.77542914634569
580.3303303303303,46.75883848150905
581.5215215215215,47.37244056650822
582.7127127127127,47.33290704668356
583.9039039039039,47.48661548207129
585.0950950950951,48.27545719543306
586.2862862862863,48.42736450811923
587.4774774774775,48.80896866736404
588.6686686686687,49.225449583439854
589.8598598598599,49.57466038895464
591.0510510510511,49.92564116340684
592.2422422422422,50.14101835810554
593.4334334334335,50.076710110391275
594.6246246246246,49.91239433856184
595.8158158158159,49.8800378713714
597.007007007007,49.835144652119794
598.1981981981982,49.8039946355236
599.3893893893894,49.92884638187792
600.5805805805805,50.24824206928311
601.7717717717718,50.878986379880004
602.9629629629629,51.409377690736704
604.1541541541542,51.585552425862176
605.3453453453453,51.54567586234529
606.5365365365366,51.48596893071715
607.7277277277277,51.47170854406738
608.918918918919,51.492181323653924
610.1101101101101,51.646459662383734
611.3013013013014,51.75569206826926
612.4924924924925,51.6919164445213
613.6836836836837,51.47713457659576
614.8748748748749,51.472684323279395
616.0660660660661,51.881807571715605
617.2572572572573,52.13131570042394
618.4484484484484,52.206873026607546
619.6396396396397,52.504216255486966
620.8308308308308,52.76109437254456
622.022022022022,52.7229676090901
623.2132132132132,52.78791511160179
624.4044044044044,52.87431362402505
625.5955955955956,52.78163790473406
626.7867867867868,52.7411328237345
627.977977977978,52.92445452903933
629.1691691691692,52.910436310585695
630.3603603603603,52.74801348189539
631.5515515515516,52.94112101614046
632.7427427427427,53.17917102384983
633.933933933934,53.13044325295042
635.1251251251251,53.10023880400233
636.3163163163164,53.07299263984035
637.5075075075075,53.25866405238452
638.6986986986988,53.44988371296708
639.8898898898899,53.57781703148386
641.081081081081,53.79770599161853
642.2722722722723,54.0358937531866
643.4634634634634,54.03578638473756
644.6546546546547,53.965759609018065
645.8458458458458,54.01994260270018
647.0370370370371,54.267810246702226
648.2282282282282,54.76538935702767
649.4194194194195,55.14145800438098
650.6106106106106,55.37961699364418
651.8018018018018,55.479866324817266
652.992992992993,55.449129601294146
654.1841841841842,55.27744531511783
655.3753753753754,55.11505685095757
656.5665665665666,55.05436491459467
657.7577577577578,55.148257869444166
658.948948948949,55.39309480437015
660.1401401401401,55.732190537841284
661.3313313313314,55.8095183206658
662.5225225225225,55.861535118214896
663.7137137137137,56.05173730593183
664.9049049049049,56.328187671498
666.0960960960961,56.58518202097292
667.2872872872873,56.657746448976994
668.4784784784785,56.641192589885776
669.6696696696697,57.014298513017735
670.8608608608608,57.44622599177401
672.0520520520521,57.65036934552834
673.2432432432432,57.7018962636146
674.4344344344345,57.61919848395276
675.6256256256256,57.74630343852104
676.8168168168169,57.96195417926195
678.008008008008,58.500512741212226
679.1991991991993,58.88802570018282
680.3903903903904,59.092213864326936
681.5815815815816,59.264019246975636
682.7727727727728,59.507773579946075
683.9639639639639,59.90472773360709
685.1551551551552,60.17641433025933
686.3463463463463,60.22956402228573
687.5375375375376,60.08183953147468
688.7287287287287,59.989732675864424
689.91991991992,60.23296495525885
691.1111111111111,60.51076956394014
692.3023023023023,60.604885292303564
693.4934934934935,60.42253957885698
694.6846846846847,60.10152467801022
695.8758758758759,59.72692545789913
697.0670670670671,59.77709633586507
698.2582582582583,60.34594208362935
699.4494494494495,60.70693782859218
700.6406406406406,61.032452494029336
701.8318318318319,61.232544006015466
703.023023023023,61.404958941628095
704.2142142142143,61.64909781418585
705.4054054054054,61.71876502454147
706.5965965965966,61.711684833213035
707.7877877877878,61.62785724020054
708.978978978979,61.624858694662684
710.1701701701702,61.75181712297932
711.3613613613613,61.85590345949868
712.5525525525526,61.75958163601267
713.7437437437437,62.37075815738051
714.934934934935,63.175397603481976
716.1261261261261,63.32446837392361
717.3173173173174,63.228350951356475
718.5085085085085,63.07122212210816
719.6996996996997,62.982320436697826
720.8908908908909,62.85883182124307
722.0820820820821,62.68489490052721
723.2732732732733,62.7036168641526
724.4644644644645,62.83621607501041
725.6556556556557,62.97116460951234
726.8468468468469,63.1383399616965
728.038038038038,63.27257805006032
729.2292292292292,63.37827471412014
730.4204204204204,63.344468646208725
731.6116116116116,63.41222107329129
732.8028028028028,63.48290796407404
733.993993993994,63.4307506782645
735.1851851851852,63.39993386437377
736.3763763763764,63.547709369631086
737.5675675675676,62.93294122980802
738.7587587587587,62.36960295858002
739.94994994995,62.82869465099251
741.1411411411411,63.15226236537367
742.3323323323324,63.446768928054524
743.5235235235235,63.75971710177055
744.7147147147148,63.898126340456905
745.9059059059059,63.75673146146422
747.0970970970972,63.621890350595386
748.2882882882883,63.514080788229954
749.4794794794794,63.360574766343476
750.6706706706707,63.15765440908346
751.8618618618618,62.90123464298241
753.0530530530531,62.771030808052025
754.2442442442442,62.78027995144146
755.4354354354355,62.741773189240895
756.6266266266266,62.75576644192762
757.8178178178179,62.94803834979409
759.009009009009,63.20185256106955
760.2002002002002,63.47463921598904
761.3913913913914,63.69381287420015
762.5825825825826,63.701548562080866
763.7737737737738,63.31398485136734
764.964964964965,63.26448145251341
766.1561561561562,63.31425647785868
767.3473473473474,63.45074595077859
768.5385385385385,63.786498695655695
769.7297297297298,64.29037084267196
770.9209209209209,64.72269230429033
772.1121121121121,65.08373135862792
773.3033033033033,65.40869205638404
774.4944944944945,65.69757439755865
775.6856856856857,65.95263437867182
776.8768768768768,66.16805030673964
778.0680680680681,66.3337122766803
779.2592592592592,66.39576794543848
780.4504504504505,66.35258542383062
781.6416416416416,66.20416471185678
782.8328328328329,65.94850828676708
784.024024024024,65.58435296888024
785.2152152152153,65.28685315695003
786.4064064064064,65.24499719684349
787.5975975975977,65.50365291198243
788.7887887887888,65.69102854310745
789.97997997998,65.82194357918249
791.1711711711712,65.96006680566967
792.3623623623623,66.01493144687943
793.5535535535536,66.0309797414425
794.7447447447447,66.08406688740217
795.935935935936,66.14792565967292
797.1271271271271,66.22255605825472
798.3183183183183,66.30774803223125
799.5095095095095,66.3950463900893
800.7007007007007,66.49027282481279
801.8918918918919,66.6035372414835
803.0830830830831,66.73483964010141
804.2742742742743,66.88418002066655
805.4654654654655,67.09841148423266
806.6566566566567,67.37773172320922
807.8478478478479,67.71414606420217
809.039039039039,67.92374537808607
810.2302302302303,67.97536629261582
811.4214214214214,68.16814681535632
812.6126126126127,68.22272555548463
813.8038038038038,68.19174474735696
814.994994994995,68.04350469741792
816.1861861861862,67.8644445612149
817.3773773773773,67.72933657193495
818.5685685685686,67.5853630745207
819.7597597597597,67.43389861921742
820.950950950951,67.23812279115712
822.1421421421421,67.21912357318791
823.3333333333334,67.16860043776526
824.5245245245245,67.10528974384926
825.7157157157158,67.12831929721395
826.9069069069069,67.26403141123606
828.0980980980981,67.50213025488767
829.2892892892893,67.67588162311375
830.4804804804805,67.75379507199543
831.6716716716717,67.76907396925495
832.8628628628629,67.78179074443204
834.0540540540541,67.79194539752672
835.2452452452453,67.52132525806809
836.4364364364365,67.43008400838802
837.6276276276276,67.46115963832722
838.8188188188188,67.52212569648356
840.01001001001,67.61298218285702
841.2012012012012,67.62646658669095
842.3923923923924,67.61965380875934
843.5835835835836,67.63355383990309
844.7747747747748,67.7412870586711
845.965965965966,67.72197553313165
847.1571571571571,67.79032601349594
848.3483483483484,67.92767602867364
849.5395395395395,67.99638128230278
850.7307307307308,67.84031680243889
851.9219219219219,67.68315619709907
853.1131131131132,67.51858748875763
854.3043043043043,67.42641952490665
855.4954954954956,67.41209722851305
856.6866866866867,67.433969117521
857.8778778778778,67.49203519193053
859.0690690690691,67.69824632393394
860.2602602602602,67.86870112744967
861.4514514514515,68.0070141521057
862.6426426426426,68.10830969600434
863.8338338338339,68.11420005574362
865.025025025025,68.20332652531422
866.2162162162163,68.35544504445579
867.4074074074074,68.524042338741
868.5985985985986,68.67505987899777
869.7897897897898,68.76375788786777
870.980980980981,68.79205031469142
872.1721721721722,68.80295527245116
873.3633633633634,68.82973176657907
874.5545545545546,68.93293890109123
875.7457457457458,68.89919889899846
876.936936936937,68.94895902560415
878.1281281281282,69.11016814680207
879.3193193193193,69.34713582074829
880.5105105105105,69.50538712455271
881.7017017017017,69.58492205821534
882.8928928928929,69.61075045033805
884.0840840840841,69.60376432186808
885.2752752752752,69.56476889898056
886.4664664664665,69.5304485049904
887.6576576576576,69.55921205762682
888.8488488488489,69.53841979152844
890.04004004004,69.52445834857608
891.2312312312313,69.54772368719645
892.4224224224224,69.54569953811921
893.6136136136137,69.5605922355603
894.8048048048048,69.60022498619765
895.995995995996,69.63410175518862
897.1871871871872,69.66748002768904
898.3783783783784,69.74543531406273
899.5695695695696,69.86594428091689
900.7607607607608,69.9317276471421
901.951951951952,69.86186141965797
903.1431431431431,69.7252526600571
904.3343343343344,69.62117673114253
905.5255255255255,69.54063563754914
906.7167167167167,69.53191426204862
907.9079079079079,69.69298372588835
909.0990990990991,69.82242485796388
910.2902902902903,69.89730717197642
911.4814814814815,69.9309046322604
912.6726726726727,69.92577923730997
913.8638638638639,69.90733890532213
915.055055055055,69.8755836362969
916.2462462462463,69.82170232797395
917.4374374374374,69.73220849607029
918.6286286286287,69.62704081829034
919.8198198198198,69.56561331840724
921.0110110110111,69.54792599642104
922.2022022022022,69.557588355778
923.3933933933934,69.58484029286578
924.5845845845846,69.63814073054536
925.7757757757757,69.73771570196257
926.966966966967,69.81969497007364
928.1581581581581,69.94282225076968
929.3493493493494,70.05909742149575
930.5405405405405,70.10905387430984
931.7317317317318,70.02923802483994
932.9229229229229,70.02106904419048
934.1141141141142,70.07369298873533
935.3053053053053,70.16207846883725
936.4964964964965,70.26475101319365
937.6876876876877,70.34471266702022
938.8788788788789,70.31871794666021
940.0700700700701,70.29217430998509
941.2612612612613,70.34107900681833
942.4524524524525,70.43502743554782
943.6436436436437,70.49894249772231
944.8348348348349,70.53282419334177
946.026026026026,70.51517668521879
947.2172172172172,70.51886836228778
948.4084084084084,70.56613474777787
949.5995995995996,70.65113308985798
950.7907907907908,70.77386338852811
951.981981981982,70.87075524843955
953.1731731731732,70.96379868075016
954.3643643643644,71.05920188881629
955.5555555555555,71.28561025540645
956.7467467467468,71.41866985746894
957.9379379379379,71.48679672840066
959.1291291291292,71.59531555811321
960.3203203203203,71.66605447376858
961.5115115115116,71.68705093932704
962.7027027027027,71.74155043844529
963.893893893894,71.8611421246333
965.0850850850851,72.0495564090941
966.2762762762763,72.30731503204362
967.4674674674675,72.38013622426774
968.6586586586586,72.38625152774502
969.8498498498499,72.54752547665707
971.041041041041,72.70002010237194
972.2322322322323,72.81606605613246
973.4234234234234,72.83509212900086
974.6146146146147,72.75501572511985
975.8058058058058,72.65426951313033
976.996996996997,72.60329931287887
978.1881881881882,72.58818621313328
979.3793793793794,72.41587102692559
980.5705705705706,72.30970466181485
981.7617617617618,72.31729539038102
982.952952952953,72.41633935246799
984.1441441441442,72.59587120927422
985.3353353353353,72.77004302323782
986.5265265265266,72.93204442355425
987.7177177177177,73.02204239951695
988.9089089089089,72.99019771767794
990.1001001001001,72.87245289143462
991.2912912912913,72.91710061873678
992.4824824824825,73.01459532632653
993.6736736736736,73.04550852135046
994.8648648648649,73.06504002050379
996.056056056056,73.07318982378652
997.2472472472473,73.08708246120695
998.4384384384384,73.10106991680584
999.6296296296297,73.0966662074094
1000.8208208208208,73.06144161121621
1002.0120120120121,73.04966954056397
1003.2032032032032,73.07460569648953
1004.3943943943945,73.12776039268124
1005.5855855855856,73.1486553223554
1006.7767767767768,73.03148831671248
1007.967967967968,72.86272868367092
1009.1591591591592,72.78361554505004
1010.3503503503504,72.74441407008528
1011.5415415415415,72.72224210697783
1012.7327327327328,72.68104040307051
1013.9239239239239,72.58486644496594
1015.1151151151151,72.67984662789885
1016.3063063063063,72.71768711492383
1017.4974974974975,72.62889458564567
1018.6886886886887,72.57401233250904
1019.8798798798799,72.55304035551396
1021.0710710710711,72.57003309673277
1022.2622622622623,72.61785678528696
1023.4534534534534,72.68819695587055
1024.6446446446448,72.76547408209862
1025.835835835836,72.7954147516335
1027.027027027027,72.791278369073
1028.2182182182182,72.77109844178435
1029.4094094094094,72.74306979537936
1030.6006006006005,72.71110405285842
1031.7917917917919,72.6752012142215
1032.982982982983,72.49350715608917
1034.1741741741741,72.33830857004607
1035.3653653653655,72.28256311453515
1036.5565565565566,72.34846154206038
1037.7477477477478,72.49344710004573
1038.938938938939,72.39602678908672
1040.13013013013,72.28068505706237
1041.3213213213212,72.30527586463649
1042.5125125125126,72.37533907445973
1043.7037037037037,72.49087468653215
1044.894894894895,72.60690605594742
1046.0860860860862,72.66869486100994
1047.2772772772773,72.6749689039911
1048.4684684684685,72.71066818826401
1049.6596596596596,72.77594821630049
1050.8508508508507,72.85640722341537
1052.042042042042,72.94350440404571
1053.2332332332332,73.04099331527877
1054.4244244244244,73.16998213337877
1055.6156156156155,73.26202155118077
1056.806806806807,73.3979353120316
1057.997997997998,73.45488745381124
1059.1891891891892,73.3747248062225
1060.3803803803803,73.27153056757987
1061.5715715715717,73.19719557032144
1062.7627627627628,73.21354860132122
1063.953953953954,73.30264070817002
1065.145145145145,73.33570958720009
1066.3363363363364,73.31720293520529
1067.5275275275276,73.26496322929549
1068.7187187187187,73.20432292913418
1069.9099099099099,73.17123675213301
1071.1011011011012,73.29676591360398
1072.2922922922924,73.41541824193756
1073.4834834834835,73.51417655561626
1074.6746746746746,73.59304085464008
1075.8658658658658,73.65201113900903
1077.0570570570571,73.69108740872309
1078.2482482482483,73.71976741453723
1079.4394394394394,73.80650046361636
1080.6306306306305,73.95692575173577
1081.821821821822,74.17813775099987
1083.013013013013,74.47013646140866
1084.2042042042042,74.67067107725867
1085.3953953953953,74.75654108625767
1086.5865865865867,74.79514897414735
1087.7777777777778,74.94844625165354
1088.968968968969,74.99680418735738
1090.16016016016,75.04194406342654
1091.3513513513515,75.14426518424972
1092.5425425425426,75.07277434965734
1093.7337337337337,75.07294751963673
1094.9249249249249,75.01372347887593
1096.1161161161162,74.9417006050003
1097.3073073073074,74.85850856114357
1098.4984984984985,74.76744051138091
1099.6896896896897,74.68309765350702
1100.8808808808808,74.60547998752189
1102.0720720720722,74.52270007673049
1103.2632632632633,74.42878418400576
1104.4544544544544,74.33183370140324
1105.6456456456456,74.27883670284476
1106.836836836837,74.26979318833034
1108.028028028028,74.29927639487862
1109.2192192192192,74.34948335424639
1110.4104104104103,74.37873878978446
1111.6016016016017,74.28349235255949
1112.7927927927929,74.28337277399032
1113.983983983984,74.44798584484595
1115.1751751751751,74.41915041134668
1116.3663663663665,74.36409216400256
1117.5575575575576,74.36994269619842
1118.7487487487488,74.43670200793429
1119.93993993994,74.53476154135558
1121.131131131131,74.63027610284276
1122.3223223223224,74.71995252832059
1123.5135135135135,74.78918961999445
1124.7047047047047,74.8379873778643
1125.8958958958958,74.88594392065556
1127.0870870870872,74.94621793920544
1128.2782782782783,75.01070804145843
1129.4694694694695,75.00547754066562
1130.6606606606606,74.93050377188769
1131.851851851852,74.85902278320674
1133.043043043043,74.84392522848819
1134.2342342342342,74.88207789586811
1135.4254254254254,74.8656912579599
1136.6166166166167,74.79152449971929
1137.8078078078079,74.54550361960932
1138.998998998999,74.50803491947985
1140.1901901901902,74.79199808097954
1141.3813813813813,75.07401146592616
1142.5725725725727,75.3521009013958
1143.7637637637638,75.56985394681554
1144.954954954955,75.60817900005756
1146.146146146146,75.46707606112182
1147.3373373373374,75.32637646112474
1148.5285285285286,75.20870798345183
1149.7197197197197,75.1063599460727
1150.9109109109108,75.0121473952772
1152.1021021021022,74.92607033106535
1153.2932932932933,74.8750773662642
1154.4844844844845,74.859191165813
1155.6756756756756,74.85877005200004
1156.866866866867,74.85259277163325
1158.0580580580581,74.84065932471265
1159.2492492492493,74.90543044958719
1160.4404404404404,75.05014696130118
1161.6316316316318,75.1694618795147
1162.822822822823,75.10287638995734
1164.014014014014,75.03340643391394
1165.2052052052052,74.92117834130472
1166.3963963963963,74.71717311752175
1167.5875875875877,74.53393708670542
1168.7787787787788,74.53563906051508
1169.96996996997,74.72227903895077
1171.161161161161,74.91402569089601
1172.3523523523525,75.09436291119536
1173.5435435435436,75.26396344054947
1174.7347347347347,75.42282727895835
1175.9259259259259,75.57095442642202
1177.1171171171172,75.68181472031375
1178.3083083083084,75.74421921510525
1179.4994994994995,75.76761086169901
1180.6906906906906,75.79362448907442
1181.881881881882,75.82226009723146
1183.0730730730731,75.85351768617016
1184.2642642642643,75.88739725589052
1185.4554554554554,75.94911506345098
1186.6466466466466,76.09870299355319
1187.837837837838,76.14337258406154
1189.029029029029,76.1363510586052
1190.2202202202202,76.12863158471603
1191.4114114114113,76.12021416239403
1192.6026026026027,76.11109879163922
1193.7937937937938,76.1012854724516
1194.984984984985,76.09077420483113
1196.176176176176,76.07345331054785
1197.3673673673675,76.04865004890107
1198.5585585585586,76.01636441989075
1199.7497497497498,75.97659642351692
1200.940940940941,75.97352207895857


==> data/cer/taco2_ctc_smoothed-v2.csv <==
text_len,mean_cer
30.0,3.9629297436152924
31.19119119119119,4.31917118853777
32.38238238238238,4.699239391760184
33.573573573573576,5.032405665413061
34.76476476476476,5.368413799088428
35.95595595595596,5.701105499135457
37.147147147147145,5.98748249162947
38.33833833833834,6.299137764349169
39.529529529529526,6.596375460208492
40.72072072072072,6.915951499790355
41.911911911911915,7.22287188794764
43.1031031031031,7.068338477406387
44.294294294294296,6.909365984642125
45.48548548548548,6.75715167904675
46.67667667667668,6.611829304764388
47.86786786786787,6.508822792070102
49.05905905905906,6.392721211255118
50.25025025025025,6.309465524321499
51.44144144144144,6.214749898592742
52.632632632632635,6.097274400110981
53.82382382382382,6.003592524190266
55.01501501501502,5.913333482270651
56.206206206206204,5.802419495138171
57.3973973973974,5.723627406863082
58.58858858858859,5.6668529294172325
59.77977977977978,5.584512696301853
60.97097097097097,5.556875046065837
62.16216216216216,5.497525788067351
63.353353353353356,5.442082247180478
64.54454454454455,5.359478067816089
65.73573573573574,5.29225066179818
66.92692692692692,5.236442726910765
68.11811811811812,5.179233071362744
69.30930930930931,5.129463972485575
70.5005005005005,5.083360252627569
71.69169169169169,5.039892755052004
72.88288288288288,4.990392833138793
74.07407407407408,4.917069494047547
75.26526526526527,4.87029342617021
76.45645645645646,4.838548091935671
77.64764764764764,4.803002661118503
78.83883883883884,4.7654768462060195
80.03003003003003,4.716057805406816
81.22122122122121,4.660534107224926
82.41241241241241,4.595881449421638
83.6036036036036,4.550784100282131
84.7947947947948,4.503938036486775
85.98598598598599,4.465801484524763
87.17717717717719,4.422120401101338
88.36836836836838,4.388332171845273
89.55955955955956,4.364308164587406
90.75075075075075,4.334194982587048
91.94194194194193,4.318755570878027
93.13313313313313,4.294201908637966
94.32432432432432,4.272241824317749
95.51551551551552,4.238053579177539
96.70670670670671,4.217600570081762
97.8978978978979,4.205213603877084
99.08908908908909,4.1762933891241225
100.28028028028028,4.144905081493406
101.47147147147147,4.11589084470139
102.66266266266267,4.100567773277184
103.85385385385385,4.0912156057142095
105.04504504504504,4.090186210522029
106.23623623623624,4.08411564252925
107.42742742742743,4.07977364927018
108.61861861861863,4.0723244658246065
109.8098098098098,4.0423611062379585
111.001001001001,4.034241126132124
112.1921921921922,4.042403854191338
113.38338338338339,4.030504911707817
114.57457457457457,4.020059124191119
115.76576576576576,4.00790097594976
116.95695695695696,3.9944358386400403
118.14814814814815,3.9876596570631815
119.33933933933935,3.969773227023296
120.53053053053053,3.9621978990767186
121.72172172172172,3.9522657695910293
122.91291291291292,3.9555708784398425
124.10410410410411,3.9662603477705596
125.29529529529529,3.9499179055668927
126.48648648648648,3.9187355942704167
127.67767767767768,3.89805820841704
128.86886886886887,3.8817358613613075
130.06006006006007,3.8664263245691552
131.25125125125123,3.847498134536654
132.44244244244243,3.813287841697832
133.63363363363362,3.825980196917989
134.82482482482482,3.8168053574137413
136.016016016016,3.7798631807338086
137.2072072072072,3.7668905558320684
138.3983983983984,3.756460738434194
139.5895895895896,3.758702068188274
140.7807807807808,3.748761343612718
141.97197197197198,3.737861827243423
143.16316316316318,3.7409005583198205
144.35435435435437,3.7288416188697964
145.54554554554556,3.724177495863813
146.73673673673676,3.7236535650363742
147.92792792792793,3.7075865669934
149.11911911911912,3.7128943152989566
150.3103103103103,3.7113965485684206
151.5015015015015,3.6992405770907713
152.69269269269267,3.7046110198211024
153.88388388388387,3.6955140437977247
155.07507507507506,3.696719152360477
156.26626626626626,3.70028117434364
157.45745745745745,3.6852738089860066
158.64864864864865,3.6742648831607765
159.83983983983984,3.6708898338926756
161.03103103103103,3.674713856760145
162.22222222222223,3.642442104734391
163.41341341341342,3.612851972060323
164.60460460460462,3.6038912307155746
165.7957957957958,3.583472574314233
166.98698698698698,3.569327900646671
168.17817817817817,3.5648987419468448
169.36936936936937,3.575324128535069
170.56056056056056,3.548922606454566
171.75175175175175,3.52876952494805
172.94294294294295,3.524469219239365
174.13413413413414,3.5234433353582526
175.32532532532534,3.520762898274386
176.51651651651653,3.5050887790892307
177.7077077077077,3.492541921905672
178.8988988988989,3.491921260613804
180.0900900900901,3.482230742543014
181.28128128128128,3.4452521857083207
182.47247247247248,3.4502645740587483
183.66366366366367,3.453390672744484
184.85485485485486,3.422171105782629
186.04604604604606,3.4428825326168555
187.23723723723725,3.442493898817334
188.42842842842842,3.4475540807246845
189.6196196196196,3.47207262516912
190.8108108108108,3.4900043129903895
192.002002002002,3.489878363716171
193.1931931931932,3.4568715018492835
194.3843843843844,3.4489965880211995
195.57557557557558,3.462396072294804
196.76676676676678,3.435693488676666
197.95795795795797,3.4029804077862016
199.14914914914914,3.429154390111606
200.34034034034033,3.4039376747341192
201.53153153153153,3.377299498588827
202.72272272272272,3.3474098566485697
203.91391391391392,3.3353836727142285
205.1051051051051,3.3901796305375838
206.2962962962963,3.336086234904424
207.4874874874875,3.314307045409453
208.6786786786787,3.333459986708513
209.86986986986986,3.3211266091832043
211.06106106106105,3.2946656965494663
212.25225225225225,3.2697359588076225
213.44344344344344,3.231132572197136
214.63463463463464,3.201676392567835
215.82582582582583,3.2122761529362207
217.01701701701703,3.1989258711211654
218.20820820820822,3.181841056051544
219.3993993993994,3.164517358361156
220.59059059059058,3.1681009905322797
221.78178178178177,3.1717394372928864
222.97297297297297,3.136109674235432
224.16416416416416,3.1353247050838275
225.35535535535536,3.1810225800126775
226.54654654654655,3.2109854622311436
227.73773773773775,3.219011352967226
228.92892892892894,3.215418268535187
230.12012012012013,3.202537460819352
231.31131131131133,3.1860065876035626
232.5025025025025,3.1727469297664297
233.6936936936937,3.144259789676725
234.88488488488488,3.1452526014297444
236.07607607607608,3.166666336062968
237.26726726726727,3.1361712482332673
238.45845845845847,3.1430874219445033
239.64964964964966,3.116904245150505
240.84084084084085,3.1401670094798604
242.03203203203205,3.1580094307224513
243.22322322322321,3.1224666197144133
244.4144144144144,3.083562524791494
245.6056056056056,3.0846452258055366
246.7967967967968,3.0779307902339785
247.987987987988,3.0921738023499263
249.1791791791792,3.060083270577155
250.37037037037038,3.0226343976511
251.56156156156158,3.0215893532112124
252.75275275275277,2.9927453817242844
253.94394394394394,3.067506043390269
255.13513513513513,3.099748099033703
256.32632632632635,3.155849050235668
257.5175175175175,3.178065701112767
258.70870870870874,3.179498321905109
259.8998998998999,3.1711332642251726
261.09109109109113,3.2273055602122027
262.28228228228227,3.1901805392759566
263.4734734734735,3.189204873013089
264.66466466466466,3.1802402580839266
265.85585585585585,3.1732541390885305
267.04704704704704,3.2173255464939228
268.23823823823824,3.269763724992049
269.42942942942943,3.2990486370507774
270.6206206206206,3.2764739398037896
271.8118118118118,3.2315087675727376
273.003003003003,3.2509219511954592
274.1941941941942,3.2917425566668705
275.38538538538535,3.293047972157016
276.5765765765766,3.2976513705612263
277.76776776776774,3.268487203107994
278.958958958959,3.2833380172791484
280.1501501501501,3.1821880399638385
281.3413413413414,3.1624943011835676
282.5325325325325,3.1638017080844976
283.72372372372377,3.1618417158682655
284.9149149149149,3.1418547322507377
286.1061061061061,3.1104554049359683
287.2972972972973,3.1129167354133314
288.4884884884885,3.0922815390534977
289.6796796796797,3.104255662006115
290.8708708708709,3.0917125418934344
292.06206206206207,3.0933850195431356
293.25325325325326,3.1014675755249894
294.44444444444446,3.1002762640386834
295.63563563563565,3.182798487832504
296.82682682682685,3.1502418144383615
298.01801801801804,3.102270612448601
299.20920920920923,3.0759663697181825
300.40040040040043,3.072564998842365
301.5915915915916,3.1183110289664846
302.78278278278276,3.0949475643733573
303.97397397397395,3.1289340367458083
305.16516516516515,3.1523496981026695
306.35635635635634,3.1157576500604836
307.54754754754754,3.111160986741166
308.73873873873873,3.0626319282484236
309.9299299299299,3.0635765580140495
311.1211211211211,3.0106547159415245
312.3123123123123,2.991715545332097
313.5035035035035,2.9617762987907845
314.6946946946947,2.9391971144825932
315.8858858858859,2.886478688356793
317.0770770770771,2.8470143300733857
318.2682682682683,2.969357647497443
319.4594594594595,3.009002940543022
320.6506506506507,3.042044010022523
321.84184184184187,3.026139217832058
323.03303303303306,3.0720432011553007
324.2242242242242,3.090579741327386
325.4154154154154,3.04619858781086
326.6066066066066,3.0672102632333114
327.7977977977978,3.094656598414712
328.988988988989,3.0706280442012353
330.1801801801802,3.1459376456180554
331.37137137137137,3.348257010674089
332.56256256256256,3.3598816752137086
333.75375375375376,3.3758698711291193
334.94494494494495,3.5019580539223285
336.13613613613614,3.523181598712772
337.32732732732734,3.678158788075016
338.51851851851853,3.65142388279844
339.7097097097097,3.654476075272136
340.9009009009009,3.627726060211444
342.0920920920921,3.4634575108513332
343.2832832832833,3.31184554915012
344.4744744744745,3.282783360301382
345.6656656656657,3.2787963237540296
346.85685685685684,3.2319372877962493
348.04804804804803,3.133987062737804
349.2392392392392,3.208623697194599
350.4304304304304,3.239547914384983
351.6216216216216,3.240003529950035
352.8128128128128,3.2606019568581712
354.004004004004,3.198961610220681
355.1951951951952,2.9931540045194316
356.3863863863864,2.9886910813006202
357.5775775775776,3.1405773153470466
358.7687687687688,3.2636207007757174
359.95995995996,3.4352782619156934
361.15115115115117,3.638251889914556
362.34234234234236,4.0337694892729274
363.53353353353356,4.285379749317306
364.72472472472475,4.366924705658362
365.91591591591595,4.442835974161909
367.10710710710714,4.470995128922632
368.2982982982983,4.447498166697224
369.4894894894895,4.498190120665015
370.68068068068067,4.553821367078002
371.87187187187186,4.637019358938009
373.06306306306305,4.610364984472993
374.25425425425425,4.581336241739523
375.44544544544544,4.53880513217128
376.63663663663664,4.501655531464355
377.82782782782783,4.529545864184607
379.019019019019,4.544184679680027
380.2102102102102,4.578895190514725
381.4014014014014,4.456185052802546
382.5925925925926,4.390862499085076
383.7837837837838,4.495244152981488
384.974974974975,4.493210245680179
386.1661661661662,4.562494958437524
387.3573573573574,4.7079901684263605
388.5485485485486,4.956996106810212
389.7397397397397,5.15630679844916
390.9309309309309,5.296825282518605
392.1221221221221,5.31013974559176
393.3133133133133,5.418240403401178
394.5045045045045,5.645500726041385
395.6956956956957,5.869378565470823
396.8868868868869,6.042860989985201
398.0780780780781,6.21679078668385
399.2692692692693,6.409736827635177
400.46046046046047,6.6026158931745655
401.65165165165166,6.750535265282682
402.84284284284286,6.853494943959528
404.03403403403405,6.955283545806564
405.22522522522524,7.074817876396601
406.41641641641644,7.055574069107284
407.60760760760763,6.928008225243337
408.7987987987988,6.733574482691745
409.98998998999,6.4722728414525115
411.18118118118116,6.27544178640671
412.37237237237235,6.156861492848272
413.56356356356355,6.1351937222547
414.75475475475474,6.240053878709856
415.94594594594594,6.458827004238042
417.13713713713713,6.52929870143061
418.3283283283283,6.450178064793768
419.5195195195195,6.380381861908328
420.7107107107107,6.319910092774289
421.9019019019019,6.268762757391652
423.0930930930931,6.226939855760417
424.2842842842843,6.194441387880582
425.4754754754755,6.17126735375215
426.6666666666667,6.157417753375118
427.8578578578579,6.152892586749489
429.0490490490491,6.1323875539513555
430.24024024024027,6.089342280926374
431.43143143143146,6.023756767674542
432.62262262262266,5.935631014195861
433.8138138138138,5.824965020490332
435.005005005005,5.691758786557951
436.1961961961962,5.536012312398723
437.3873873873874,5.357725598012644
438.5785785785786,5.156898643399716
439.76976976976977,4.946146406535639
440.96096096096096,4.735394169671562
442.15215215215215,4.524641932807484
443.34334334334335,4.313889695943406
444.53453453453454,4.103137459079328
445.72572572572574,3.8923852222152506
446.91691691691693,3.6816329853511727
448.1081081081081,3.4708807484870947
449.2992992992993,3.2601285116230168
450.4904904904905,3.051434969338183
451.6816816816817,2.8543520742064343
452.8728728728729,2.668879826227771
454.0640640640641,2.495018225402192
455.25525525525524,2.332767271729698
456.44644644644643,2.182126965210289
457.6376376376376,2.0430973058439648
458.8288288288288,1.9156782936307255
460.02002002002,1.799869928570571
461.2112112112112,1.6956722106635014
462.4024024024024,1.6030851399095165
463.5935935935936,1.5221087163086167
464.7847847847848,1.4527429398608014
465.975975975976,1.3949878105660714
467.1671671671672,1.348843328424426
468.3583583583584,1.314309493435865
469.54954954954957,1.2913863056003891
470.74074074074076,1.2800737649179978
471.93193193193196,1.2803718713886916
473.12312312312315,1.29228062501247
474.31431431431434,1.3137413312100894
475.50550550550554,1.3352020374077083
476.6966966966967,1.3566627436053273
477.88788788788787,1.3781234498029464
479.07907907907907,1.3995841560005653
480.27027027027026,1.4210448621981846
481.46146146146145,1.4425055683958035
482.65265265265265,1.4639662745934223
483.84384384384384,1.4854269807910416
485.03503503503504,1.5068876869886605
486.22622622622623,1.5283483931862798
487.4174174174174,1.5498090993838987
488.6086086086086,1.5712698055815177
489.7997997997998,1.5927305117791368
490.990990990991,1.6141912179767557
492.1821821821822,1.635651924174375
493.3733733733734,1.6571126303719939
494.5645645645646,1.678573336569613
495.7557557557558,1.700034042767232
496.946946946947,1.7214947489648509
498.1381381381382,1.74295545516247
499.3293293293293,1.764416161360089
500.5205205205205,1.785876867557708
501.7117117117117,1.8073375737553272
502.9029029029029,1.828798279952946
504.0940940940941,1.8502589861505652
505.2852852852853,1.8717196923481842
506.4764764764765,1.8931803985458033
507.6676676676677,1.9146411047434224
508.85885885885887,1.9361018109410413
510.05005005005006,1.9575625171386601
511.24124124124126,1.979023223336279
512.4324324324325,2.0004839295338983
513.6236236236236,2.0219446357315176
514.8148148148148,2.0434053419291365
516.006006006006,2.0648660481267553
517.1971971971973,2.086326754324374
518.3883883883884,2.1077874605219935
519.5795795795796,2.129248166719613
520.7707707707707,2.1507088729172317
521.961961961962,2.1721695791148505
523.1531531531532,2.1936302853124694
524.3443443443443,2.2150909915100883
525.5355355355355,2.236551697707707
526.7267267267267,2.258012403905327
527.917917917918,2.2794731101029457
529.1091091091091,2.3009338163005646
530.3003003003003,2.3223945224981835
531.4914914914915,2.3438552286958023
532.6826826826828,2.3653159348934216
533.8738738738739,2.386776641091041
535.065065065065,2.40823734728866
536.2562562562563,2.4296980534862787
537.4474474474475,2.451158759683898
538.6386386386387,2.4726194658815173
539.8298298298298,2.494080172079136
541.021021021021,2.515540878276755
542.2122122122122,2.537001584474374
543.4034034034034,2.5584622906719927
544.5945945945946,2.5799229968696116
545.7857857857858,2.601383703067231
546.976976976977,2.62284440926485
548.1681681681682,2.644305115462469
549.3593593593594,2.665765821660088
550.5505505505506,2.6872265278577068
551.7417417417417,2.7086872340553256
552.9329329329329,2.7301479402529445
554.1241241241241,2.751608646450564
555.3153153153153,2.7765970154916104
556.5065065065065,2.8033524961138134
557.6976976976977,2.8221651270914156
558.8888888888889,2.817679485700557
560.08008008008,2.8092255946988254
561.2712712712713,2.7902052754867457
562.4624624624624,2.8247101725073716
563.6536536536537,2.874630618560862
564.8448448448448,2.916020382945384
566.0360360360361,2.9223902724066932
567.2272272272272,2.940382916262003
568.4184184184185,2.981078846039627
569.6096096096096,3.0377640824131262
570.8008008008009,3.0826563822047035
571.991991991992,3.0800814254797233
573.1831831831832,3.1139747362863606
574.3743743743744,3.202176460496921
575.5655655655655,3.2428281283480493
576.7567567567568,3.2476419103115814
577.9479479479479,3.2341246775540053
579.1391391391392,3.2370248280171037
580.3303303303303,3.2715394527335833
581.5215215215215,3.318067288006552
582.7127127127127,3.3735297351655564
583.9039039039039,3.4100696523890335
585.0950950950951,3.442118622404551
586.2862862862863,3.3995283883850664
587.4774774774775,3.3593758460694376
588.6686686686687,3.338739933894509
589.8598598598599,3.349969225309238
591.0510510510511,3.353172298627431
592.2422422422422,3.3409375665456738
593.4334334334335,3.2998948172782807
594.6246246246246,3.2590782136859673
595.8158158158159,3.2588069436682066
597.007007007007,3.2315000072998243
598.1981981981982,3.1697328634801094
599.3893893893894,3.1369099756226158
600.5805805805805,3.1252683364721467
601.7717717717718,3.1500544513780175
602.9629629629629,3.154855885902544
604.1541541541542,3.112773228471771
605.3453453453453,3.0589492258399016
606.5365365365366,3.013030104825784
607.7277277277277,2.985458918164519
608.918918918919,2.9731351674984055
610.1101101101101,2.986196578011884
611.3013013013014,2.9917982993644014
612.4924924924925,2.999967288484079
613.6836836836837,3.0346887665027804
614.8748748748749,3.054936592540373
616.0660660660661,3.0227668891228454
617.2572572572573,3.000085258925594
618.4484484484484,3.003464423944778
619.6396396396397,3.080862008187038
620.8308308308308,3.1527704757657986
622.022022022022,3.1355350667063364
623.2132132132132,3.143200719080681
624.4044044044044,3.1893173350962973
625.5955955955956,3.212820652032043
626.7867867867868,3.231847043540392
627.977977977978,3.2598593814248646
629.1691691691692,3.2910261438539052
630.3603603603603,3.323507551101063
631.5515515515516,3.3467953250405555
632.7427427427427,3.3591810651934537
633.933933933934,3.3613327199837
635.1251251251251,3.3621837321102688
636.3163163163164,3.3631759299710664
637.5075075075075,3.309134789754772
638.6986986986988,3.26081481189639
639.8898898898899,3.2792206308325427
641.081081081081,3.300949661082803
642.2722722722723,3.297696516081985
643.4634634634634,3.227645997783233
644.6546546546547,3.1540149480916897
645.8458458458458,3.150042522210482
647.0370370370371,3.1455194403129494
648.2282282282282,3.12602491342252
649.4194194194195,3.1036622189207512
650.6106106106106,3.077705642979713
651.8018018018018,3.048155185599406
652.992992992993,3.0110241892640426
654.1841841841842,2.9642731376233225
655.3753753753754,2.953544682198132
656.5665665665666,2.9725489895103587
657.7577577577578,2.996149528771026
658.948948948949,3.0076281008626977
660.1401401401401,3.0010885953063644
661.3313313313314,3.0075484134838373
662.5225225225225,3.004364334976807
663.7137137137137,2.9871342263818397
664.9049049049049,2.9854985753756518
666.0960960960961,3.0172237464830003
667.2872872872873,3.004598420019704
668.4784784784785,2.952270279697969
669.6696696696697,2.9442675442892163
670.8608608608608,2.951661178584769
672.0520520520521,2.9466907091703423
673.2432432432432,3.0352873830617986
674.4344344344345,3.1991191425925414
675.6256256256256,3.2051626654874306
676.8168168168169,3.188915034885175
678.008008008008,3.2077806877638877
679.1991991991993,3.1846749144877387
680.3903903903904,3.1154784460482063
681.5815815815816,3.063553839086958
682.7727727727728,3.030563471823992
683.9639639639639,3.0178019616772795
685.1551551551552,3.034761975471464
686.3463463463463,3.074669321114159
687.5375375375376,3.0950377798940076
688.7287287287287,3.088633031091788
689.91991991992,3.0495309691955663
691.1111111111111,3.053564843946105
692.3023023023023,3.0995450049629434
693.4934934934935,3.086851179844113
694.6846846846847,3.0514796377180637
695.8758758758759,3.0422418974405394
697.0670670670671,2.9693260211006507
698.2582582582583,2.8517445644538117
699.4494494494495,2.8833028345149643
700.6406406406406,2.927167951773215
701.8318318318319,2.9179979407179233
703.023023023023,2.9518992498943777
704.2142142142143,3.043710478882527
705.4054054054054,3.0586508495234415
706.5965965965966,3.0742789874873213
707.7877877877878,3.090594892774163
708.978978978979,3.1124184196622573
710.1701701701702,3.142687413476406
711.3613613613613,3.194642339944207
712.5525525525526,3.2117756951033645
713.7437437437437,3.2651436354068126
714.934934934935,3.283174476661622
716.1261261261261,3.2808696334263456
717.3173173173174,3.2767153259561836
718.5085085085085,3.2585421356427107
719.6996996996997,3.2022207405969363
720.8908908908909,3.150663057465256
722.0820820820821,3.144495110826517
723.2732732732733,3.1110511705653248
724.4644644644645,3.0506822372906877
725.6556556556557,3.0675666967897546
726.8468468468469,3.0696738133604535
728.038038038038,3.010039419363089
729.2292292292292,3.0073056083647254
730.4204204204204,2.991676267210292
731.6116116116116,2.9701995383673143
732.8028028028028,2.9287932106085615
733.993993993994,2.849497752598354
735.1851851851852,2.757504586134967
736.3763763763764,2.7158644297147796
737.5675675675676,2.6703423145717986
738.7587587587587,2.6836007009177494
739.94994994995,2.7371163107207694
741.1411411411411,2.788768188456325
742.3323323323324,2.852113272077623
743.5235235235235,2.930982979047282
744.7147147147148,2.96335258376022
745.9059059059059,2.90779375448057
747.0970970970972,2.9054520515364106
748.2882882882883,2.9612195058482262
749.4794794794794,2.9711003824398805
750.6706706706707,2.9710533710377587
751.8618618618618,3.0005886368967785
753.0530530530531,3.0328697775317193
754.2442442442442,3.060134280427452
755.4354354354355,3.077216427858197
756.6266266266266,3.0982554742251738
757.8178178178179,3.141210950864065
759.009009009009,3.1889789143808986
760.2002002002002,3.2349305867860654
761.3913913913914,3.2608832662659086
762.5825825825826,3.2384208349421972
763.7737737737738,3.1610407439721135
764.964964964965,3.1481573466189947
766.1561561561562,3.1646644766238508
767.3473473473474,3.182614755936151
768.5385385385385,3.2184292902790164
769.7297297297298,3.2653156500974028
770.9209209209209,3.28144854307467
772.1121121121121,3.266907391569295
773.3033033033033,3.2321141739550123
774.4944944944945,3.17706889023182
775.6856856856857,3.129375051181963
776.8768768768768,3.1105156712329265
778.0680680680681,3.0888836350986675
779.2592592592592,3.062596518037444
780.4504504504505,3.0315972768752646
781.6416416416416,2.9958859116121284
782.8328328328329,2.9542931290434162
784.024024024024,2.906079499584315
785.2152152152153,2.879898922727461
786.4064064064064,2.9077893246063615
787.5975975975977,2.9611584211697375
788.7887887887888,2.9608186480541336
789.97997997998,2.928039766358417
791.1711711711712,2.9634208079211133
792.3623623623623,2.978367461976516
793.5535535535536,2.968837280053995
794.7447447447447,2.965723028790796
795.935935935936,2.997602632322391
797.1271271271271,3.064476090648778
798.3183183183183,3.1654078679700772
799.5095095095095,3.245184153358849
800.7007007007007,3.2823219323876094
801.8918918918919,3.3084283203424003
803.0830830830831,3.3235033172232233
804.2742742742743,3.327546923030078
805.4654654654655,3.3205591377629626
806.6566566566567,3.3025399614218793
807.8478478478479,3.283586522201163
809.039039039039,3.246101987046343
810.2302302302303,3.1864645477021423
811.4214214214214,3.1390075379420512
812.6126126126127,3.0981108797492185
813.8038038038038,3.063774573123644
814.994994994995,2.9595155468147167
816.1861861861862,2.8767081145425126
817.3773773773773,2.8270346772288404
818.5685685685686,2.7921659456006074
819.7597597597597,2.7435184321284445
820.950950950951,2.6810839076255393
822.1421421421421,2.605797907891774
823.3333333333334,2.5452707330723423
824.5245245245245,2.499502383167244
825.7157157157158,2.468492858176479
826.9069069069069,2.452242158100047
828.0980980980981,2.4525558289710734
829.2892892892893,2.4702549748535243
830.4804804804805,2.505339595747398
831.6716716716717,2.547712563458358
832.8628628628629,2.586316811548241
834.0540540540541,2.621152340017046
835.2452452452453,2.6529806479853772
836.4364364364365,2.6959121822433856
837.6276276276276,2.741591142085678
838.8188188188188,2.7691961318816682
840.01001001001,2.7787271516313545
841.2012012012012,2.7843733562278703
842.3923923923924,2.794472979153122
843.5835835835836,2.8368182725076236
844.7747747747748,2.8759023814985887
845.965965965966,2.9117253061260175
847.1571571571571,2.935793602421189
848.3483483483484,2.9450759728217184
849.5395395395395,2.9380753227598246
850.7307307307308,2.9225482035545007
851.9219219219219,2.946081103498277
853.1131131131132,2.949536223322925
854.3043043043043,2.968884209959677
855.4954954954956,3.0090372265241925
856.6866866866867,3.0401186973414873
857.8778778778778,3.062128622411561
859.0690690690691,3.077307159005321
860.2602602602602,3.0783024720194727
861.4514514514515,3.074107406895859
862.6426426426426,3.0972710193120885
863.8338338338339,3.1659217965309203
865.025025025025,3.1998338962476476
866.2162162162163,3.267259895372534
867.4074074074074,3.3578530572994083
868.5985985985986,3.3905712642769448
869.7897897897898,3.416568240819567
870.980980980981,3.4737987781438164
872.1721721721722,3.5382675980927836
873.3633633633634,3.610579764882265
874.5545545545546,3.67123366089215
875.7457457457458,3.6708372517967796
876.936936936937,3.698568939746641
878.1281281281282,3.7434950485903125
879.3193193193193,3.7988456353999056
880.5105105105105,3.841086106248903
881.7017017017017,3.870216461137306
882.8928928928929,3.892479337085715
884.0840840840841,3.914720820825756
885.2752752752752,3.936303867620978
886.4664664664665,3.9346953520050554
887.6576576576576,3.8917303433242707
888.8488488488489,3.893878212203215
890.04004004004,3.8868481417036405
891.2312312312313,3.8532001797251025
892.4224224224224,3.888251402070768
893.6136136136137,3.939955329371108
894.8048048048048,3.9937807286251075
895.995995995996,4.095665653598022
897.1871871871872,4.2465021346418315
898.3783783783784,4.374739017691456
899.5695695695696,4.473397020166127
900.7607607607608,4.515238769363129
901.951951951952,4.480569608387579
903.1431431431431,4.515950149283952
904.3343343343344,4.537246546301352
905.5255255255255,4.519636286168139
906.7167167167167,4.493624713658548
907.9079079079079,4.518408143648973
909.0990990990991,4.805516187452903
910.2902902902903,5.074702514052216
911.4814814814815,5.257055920862571
912.6726726726727,5.363087259642997
913.8638638638639,5.4332497109159625
915.055055055055,5.467543274681472
916.2462462462463,5.465209686619415
917.4374374374374,5.422040625585395
918.6286286286287,5.378926350794421
919.8198198198198,5.4514680893047816
921.0110110110111,5.639665841116495
922.2022022022022,5.861110675467618
923.3933933933934,6.074615952485197
924.5845845845846,6.279770013450838
925.7757757757757,6.480552570183605
926.966966966967,6.532260790451254
928.1581581581581,6.909139806283058
929.3493493493494,7.266447624025237
930.5405405405405,7.565589757671976
931.7317317317318,7.937883388319849
932.9229229229229,8.171798904655379
934.1141141141142,8.38048385049953
935.3053053053053,8.556945927065675
936.4964964964965,8.702422912717
937.6876876876877,8.898458490044792
938.8788788788789,9.12723109413195
940.0700700700701,9.35717344895492
941.2612612612613,9.575167836125452
942.4524524524525,9.736530348541423
943.6436436436437,9.772215253860512
944.8348348348349,9.682222552082697
946.026026026026,9.455307729661694
947.2172172172172,9.85771326932004
948.4084084084084,10.987967787789463
949.5995995995996,11.84497370402738
950.7907907907908,12.428731018033755
951.981981981982,12.572402121567542
953.1731731731732,12.763632581549391
954.3643643643644,12.993974106030597
955.5555555555555,12.960218273082369
956.7467467467468,13.091533197955432
957.9379379379379,13.28320915599342
959.1291291291292,13.37788644043848
960.3203203203203,13.55721966643449
961.5115115115116,13.676911977413766
962.7027027027027,13.754784938293414
963.893893893894,13.882424152188962
965.0850850850851,14.113715324924982
966.2762762762763,14.437521990141777
967.4674674674675,14.598949362214563
968.6586586586586,14.690878884973941
969.8498498498499,15.028130612816144
971.041041041041,14.825292006533378
972.2322322322323,13.980621773868801
973.4234234234234,13.424141943914162
974.6146146146147,13.15331322031464
975.8058058058058,12.9943661891257
976.996996996997,12.824287879215655
978.1881881881882,12.651132929473285
979.3793793793794,12.703675278731932
980.5705705705706,12.56301959666206
981.7617617617618,12.513005217168516
982.952952952953,12.788731693213933
984.1441441441442,12.921545558889719
985.3353353353353,13.09191739590446
986.5265265265266,13.335243694157182
987.7177177177177,13.53277471255247
988.9089089089089,13.510238944226604
990.1001001001001,13.481170785579724
991.2912912912913,13.536743059568792
992.4824824824825,13.614257465683814
993.6736736736736,13.78071902337502
994.8648648648649,13.882438653643987
996.056056056056,13.919416356490713
997.2472472472473,13.98018435984956
998.4384384384384,14.073457400071575
999.6296296296297,14.162944530117773
1000.8208208208208,14.157102815010182
1002.0120120120121,14.271370926714518
1003.2032032032032,14.371843838021274
1004.3943943943945,14.40640881641126
1005.5855855855856,14.367035431373978
1006.7767767767768,14.232264679150973
1007.967967967968,14.256914097171734
1009.1591591591592,14.17280956419156
1010.3503503503504,14.073656917899163
1011.5415415415415,14.036757751421261
1012.7327327327328,14.12496412007028
1013.9239239239239,14.124741627446067
1015.1151151151151,14.442656767826215
1016.3063063063063,14.69904607303058
1017.4974974974975,14.640401626084401
1018.6886886886887,14.6134038751005
1019.8798798798799,14.61805282007888
1021.0710710710711,14.649269498018963
1022.2622622622623,14.711824354810894
1023.4534534534534,14.839449898027642
1024.6446446446448,15.090869304276108
1025.835835835836,15.250643901590584
1027.027027027027,15.33704829961602
1028.2182182182182,15.396923670263089
1029.4094094094094,15.431667963818377
1030.6006006006005,15.416851428694352
1031.7917917917919,15.352474064891005
1032.982982982983,15.49935423326474
1034.1741741741741,15.723621015589409
1035.3653653653655,15.987417217501859
1036.5565565565566,16.366495379116575
1037.7477477477478,16.764692282133787
1038.938938938939,16.75541772921563
1040.13013013013,16.712386009939515
1041.3213213213212,16.82059621902617
1042.5125125125126,16.973911334648704
1043.7037037037037,17.1723313568071
1044.894894894895,17.629176630072017
1046.0860860860862,18.5532354927412
1047.2772772772773,19.950973289789268
1048.4684684684685,21.159710020584903
1049.6596596596596,22.178266507232266
1050.8508508508507,22.998209534016713
1052.042042042042,23.61453787662561
1053.2332332332332,24.03265865865085
1054.4244244244244,24.409288931248565
1055.6156156156155,25.55612846082891
1056.806806806807,26.72215056853568
1057.997997997998,27.18507344359152
1059.1891891891892,26.986182491484158
1060.3803803803803,26.76045401193916
1061.5715715715717,26.656003829597502
1062.7627627627628,26.73470921131361
1063.953953953954,26.889777583133593
1065.145145145145,26.984842358139435
1066.3363363363364,28.442788950201376
1067.5275275275276,30.462168244235183
1068.7187187187187,30.67379970600269
1069.9099099099099,30.64792877572916
1071.1011011011012,29.534613681027594
1072.2922922922924,28.549009939468302
1073.4834834834835,27.782831160609902
1074.6746746746746,27.23607734445244
1075.8658658658658,26.90874849099587
1077.0570570570571,26.800844600240193
1078.2482482482483,26.7997374749324
1079.4394394394394,26.093727348662348
1080.6306306306305,25.26072607896596
1081.821821821822,25.027784067258988
1083.013013013013,25.394901313541446
1084.2042042042042,25.866919428546623
1085.3953953953953,26.432136416520013
1086.5865865865867,27.039067193446975
1087.7777777777778,27.459964868754007
1088.968968968969,27.681071616788365
1090.16016016016,26.476288796639274
1091.3513513513515,24.708318910876777
1092.5425425425426,24.27154641926606
1093.7337337337337,23.541682166109354
1094.9249249249249,23.36866792379376
1096.1161161161162,23.34731502712284
1097.3073073073074,23.43347116705486
1098.4984984984985,23.596784823074618
1099.6896896896897,23.70268372842294
1100.8808808808808,23.751167883099818
1102.0720720720722,23.898808180650775
1103.2632632632633,24.224285448892843
1104.4544544544544,24.677828767202513
1105.6456456456456,24.97076679596339
1106.836836836837,25.103099535175495
1108.028028028028,25.037908665622687
1109.2192192192192,24.79574788063444
1110.4104104104103,24.483714224503082
1111.6016016016017,24.40573117934154
1112.7927927927929,24.57555657080256
1113.983983983984,24.75597831877139
1115.1751751751751,24.82962108430813
1116.3663663663665,25.029288490627295
1117.5575575575576,25.27510483638155
1118.7487487487488,25.567070121570907
1119.93993993994,25.82224038889251
1121.131131131131,26.01558707514058
1122.3223223223224,26.177461700830314
1123.5135135135135,26.442436532720873
1124.7047047047047,26.81051157081227
1125.8958958958958,27.05403147982332
1127.0870870870872,27.028077656683305
1128.2782782782783,26.782421022015725
1129.4694694694695,26.66084110024169
1130.6606606606606,26.66338423970835
1131.851851851852,26.707202926079383
1133.043043043043,26.753157511956392
1134.2342342342342,26.802037463173427
1135.4254254254254,26.840978206038482
1136.6166166166167,26.869223324296115
1137.8078078078079,27.121198715480226
1138.998998998999,27.920733813388335
1140.1901901901902,29.274800986021305
1141.3813813813813,30.10839859350466
1142.5725725725727,30.341565120767225
1143.7637637637638,30.219731558196063
1144.954954954955,30.118337081944873
1146.146146146146,30.037381692013685
1147.3373373373374,29.929692184864383
1148.5285285285286,29.789332859389525
1149.7197197197197,29.68738815732479
1150.9109109109108,29.690095853923857
1152.1021021021022,29.797455949186727
1153.2932932932933,29.954360258308697
1154.4844844844845,30.160762432942583
1155.6756756756756,30.396610396181988
1156.866866866867,30.640239491509163
1158.0580580580581,30.891649718924107
1159.2492492492493,31.170087669815423
1160.4404404404404,31.476309760438557
1161.6316316316318,31.52218706023553
1162.822822822823,30.86238948347021
1164.014014014014,29.761459128148097
1165.2052052052052,29.219089906777878
1166.3963963963963,29.271170081624945
1167.5875875875877,29.645677437370047
1168.7787787787788,29.945819238444223
1169.96996996997,30.17159548484745
1171.161161161161,30.370179380117854
1172.3523523523525,30.563700935020666
1173.5435435435436,30.753942732148815
1174.7347347347347,30.940904771502293
1175.9259259259259,31.124587053081108
1177.1171171171172,31.221784320117138
1178.3083083083084,31.19740522776076
1179.4994994994995,31.069068723609536
1180.6906906906906,30.914458349343597
1181.881881881882,30.733574104962962
1183.0730730730731,30.526415990467612
1184.2642642642643,30.29298400585756
1185.4554554554554,30.107888122963654
1186.6466466466466,30.148750945178598
1187.837837837838,30.151888460165672
1189.029029029029,30.107765469902507
1190.2202202202202,30.060455227194886
1191.4114114114113,30.009957732042817
1192.6026026026027,29.956272984446294
1193.7937937937938,29.899400984405315
1194.984984984985,29.83934173191988
1196.176176176176,29.759900917332192
1197.3673673673675,29.659295958049327
1198.5585585585586,29.53752685407128
1199.7497497497498,29.394593605398057
1200.940940940941,29.318499118787315

==> data/duration/distance_flowtron_CTC_guided.csv <==
,model_type,iteration,alignment_edit_distance_rate,phoneme_l1_distance
141,flowtron_CTC_guided,0,99.73883198361908,15.266011639407488
234,flowtron_CTC_guided,2000,98.7561901768395,16.408790152402197
183,flowtron_CTC_guided,4000,86.99326942377974,9.006484754632863
197,flowtron_CTC_guided,6000,94.26311248353235,14.366379303225356
162,flowtron_CTC_guided,8000,92.9141421425738,13.739378515809697
157,flowtron_CTC_guided,10000,74.15122728273008,6.667798559770548
176,flowtron_CTC_guided,12000,69.94726995447877,5.919007800168585
134,flowtron_CTC_guided,14000,67.98921166967087,4.624264829527694
148,flowtron_CTC_guided,16000,69.96887620000419,5.269821880773943
219,flowtron_CTC_guided,18000,71.46894661358108,5.823400405519849
242,flowtron_CTC_guided,20000,68.37070965124032,5.249776525875917
225,flowtron_CTC_guided,22000,67.42013322674084,4.811716250545084
206,flowtron_CTC_guided,24000,71.27540448903882,5.69615649778967
190,flowtron_CTC_guided,26000,68.13423192298816,5.258437679774287
167,flowtron_CTC_guided,28000,67.59652949926911,5.171810382962166
192,flowtron_CTC_guided,30000,68.68267743218581,4.822797645072227
210,flowtron_CTC_guided,32000,70.91610404445353,5.338691141809515
223,flowtron_CTC_guided,34000,72.06930100478722,5.8565799181551395
236,flowtron_CTC_guided,36000,66.05311250828166,4.639123135859234
124,flowtron_CTC_guided,38000,69.62945707126622,5.315807232689276
145,flowtron_CTC_guided,40000,68.88155930886447,5.1685846301348075
129,flowtron_CTC_guided,42000,60.48236228334953,3.2637967118037725
178,flowtron_CTC_guided,44000,67.46512765335521,4.529647324270729
166,flowtron_CTC_guided,46000,63.56962160790579,4.0198134981717395
202,flowtron_CTC_guided,48000,66.23491933906416,4.565109860341925
155,flowtron_CTC_guided,50000,60.381998511692906,3.6252138035471067
177,flowtron_CTC_guided,52000,67.1144766390671,4.459817897838276
135,flowtron_CTC_guided,54000,66.92827579024797,4.417664035362249
147,flowtron_CTC_guided,56000,63.925159751466836,3.7789242055452483
221,flowtron_CTC_guided,58000,68.58389276267981,5.138670561598592
241,flowtron_CTC_guided,60000,63.6687559544064,3.985115711487894
226,flowtron_CTC_guided,62000,62.57850886230081,3.987193320107471
207,flowtron_CTC_guided,64000,64.33935558064641,3.9920132862932163
189,flowtron_CTC_guided,66000,67.57111001733682,4.65310855158564
168,flowtron_CTC_guided,68000,60.66890752308012,3.1073666518482925
191,flowtron_CTC_guided,70000,65.95961170223498,3.8644578260617486
211,flowtron_CTC_guided,72000,65.20906960106478,4.557537842721887
224,flowtron_CTC_guided,74000,65.42725243847143,4.427515696964972
235,flowtron_CTC_guided,76000,66.29873836685056,4.378005610487278
125,flowtron_CTC_guided,78000,65.79685403110304,3.884029674378243
143,flowtron_CTC_guided,80000,63.158787969573964,3.781260317195917
130,flowtron_CTC_guided,82000,64.51236562347341,4.38462956811462
179,flowtron_CTC_guided,84000,69.01497657329068,4.893907783471601
164,flowtron_CTC_guided,86000,61.8793753578942,3.609945986188999
204,flowtron_CTC_guided,88000,66.30773014706092,4.665304700769071
160,flowtron_CTC_guided,90000,70.65704646683065,4.8537536952933165
174,flowtron_CTC_guided,92000,64.41719547866559,3.794313354904181
132,flowtron_CTC_guided,94000,69.15691683897658,5.214448589164581
150,flowtron_CTC_guided,96000,62.4676847576992,3.72939598628973
217,flowtron_CTC_guided,98000,62.83831368279738,3.8272040051437153
203,flowtron_CTC_guided,100000,71.0457216363475,4.87995727600209
186,flowtron_CTC_guided,102000,65.11346394328292,4.408411213691442
229,flowtron_CTC_guided,104000,65.69477230644557,4.390714915549658
213,flowtron_CTC_guided,106000,69.40600021863722,5.023445384383315
144,flowtron_CTC_guided,108000,70.6555761366066,5.239182262051074
216,flowtron_CTC_guided,110000,67.19446899063081,4.361170524940671
233,flowtron_CTC_guided,112000,69.25382800701928,5.033493996520339
184,flowtron_CTC_guided,114000,64.45049512456927,4.197840548514089
196,flowtron_CTC_guided,116000,59.95347151206646,3.3429493340831873
161,flowtron_CTC_guided,118000,64.65230952707877,3.9550619570126297
169,flowtron_CTC_guided,120000,61.67982505911609,3.444187115012626
152,flowtron_CTC_guided,122000,63.87691861126346,3.978065470643943
139,flowtron_CTC_guided,124000,68.5049157455512,5.211365313424775
126,flowtron_CTC_guided,126000,67.99254957426756,4.895072360053395
240,flowtron_CTC_guided,128000,66.91436448248297,4.460652477344504
122,flowtron_CTC_guided,130000,68.46398170779733,4.930037768691363
137,flowtron_CTC_guided,132000,59.54477166974416,2.7922253179820444
154,flowtron_CTC_guided,134000,59.27422267116401,2.7189986082497777
171,flowtron_CTC_guided,136000,59.00295005428758,2.7762092807342595
195,flowtron_CTC_guided,138000,58.91742005969902,2.720541998667062
205,flowtron_CTC_guided,140000,62.126244016207146,3.3359039441440625
185,flowtron_CTC_guided,142000,59.00686705667749,2.8157710393538653
228,flowtron_CTC_guided,144000,58.37907484850704,3.074913509610932
215,flowtron_CTC_guided,146000,59.70314377503898,2.733731335146982
142,flowtron_CTC_guided,148000,59.267823964101105,2.7484997627422376
218,flowtron_CTC_guided,150000,59.01639833820074,2.7588299054098995
232,flowtron_CTC_guided,152000,58.86350010352684,2.7423871871113126
182,flowtron_CTC_guided,154000,58.88086396868482,2.718265997305107
199,flowtron_CTC_guided,156000,58.55665766441582,2.630734527040623
159,flowtron_CTC_guided,158000,58.63710375913827,2.782014206751088
170,flowtron_CTC_guided,160000,59.71673414742927,2.7677918036587803
151,flowtron_CTC_guided,162000,59.01455236773113,2.7394045074533815
138,flowtron_CTC_guided,164000,58.07601410270128,2.7836000005727106
128,flowtron_CTC_guided,166000,60.45928425901288,2.7265160879088866
239,flowtron_CTC_guided,168000,59.349171077666405,2.787605293176971
123,flowtron_CTC_guided,170000,58.18327919922492,2.6967930302274365
136,flowtron_CTC_guided,172000,59.28344358720868,2.757348801845666
153,flowtron_CTC_guided,174000,59.70450760847224,2.7108232027825423
173,flowtron_CTC_guided,176000,59.259737816173356,3.1067930698094255
194,flowtron_CTC_guided,178000,58.334104217090214,2.746326938258723
201,flowtron_CTC_guided,180000,59.116117115380746,2.7069337955512975
187,flowtron_CTC_guided,182000,58.869758444313035,2.680302723337631
230,flowtron_CTC_guided,184000,57.9567934252254,2.721471496392713
212,flowtron_CTC_guided,186000,58.62216293854168,2.731918767114054
146,flowtron_CTC_guided,188000,58.664230091031506,2.6897228966168694
220,flowtron_CTC_guided,190000,58.41849849550046,2.7731598829294253
231,flowtron_CTC_guided,192000,61.9561132663236,4.13419300230606
181,flowtron_CTC_guided,194000,58.30594491661414,2.7138201918307927
200,flowtron_CTC_guided,196000,59.32841097894872,2.9563378758681345
156,flowtron_CTC_guided,198000,59.11562511726028,2.742162750712357
163,flowtron_CTC_guided,200000,57.68719986575151,2.7101470336240387
180,flowtron_CTC_guided,202000,60.203847160154545,3.1280596361317867
131,flowtron_CTC_guided,204000,63.29900764010639,4.416538525341767
140,flowtron_CTC_guided,206000,58.578611972208726,2.8219666113940156
214,flowtron_CTC_guided,208000,58.75519611915887,2.764090826185885
149,flowtron_CTC_guided,210000,59.01619976137105,2.7515996609556392
133,flowtron_CTC_guided,212000,58.29442988895879,2.8897488159846576
175,flowtron_CTC_guided,214000,59.14111905402933,2.738160553002335
158,flowtron_CTC_guided,216000,59.31475906074646,2.743569090274265
198,flowtron_CTC_guided,218000,59.22269784653541,2.7909303724915415
188,flowtron_CTC_guided,220000,59.20223554505382,2.658300380559108
208,flowtron_CTC_guided,222000,59.25562258968684,2.7489869058267513
227,flowtron_CTC_guided,224000,58.94918032812004,2.8108973879784105
238,flowtron_CTC_guided,226000,58.61754219789607,2.73196880399352

==> data/duration/distance_flowtron_baseline.csv <==
,model_type,iteration,alignment_edit_distance_rate,phoneme_l1_distance
31,flowtron_baseline,0,99.73883198361908,15.266011639407488
120,flowtron_baseline,2000,98.7561901768395,16.408790152402197
72,flowtron_baseline,4000,86.99326942377974,9.006484754632863
81,flowtron_baseline,6000,92.61160763601062,14.243645238729142
34,flowtron_baseline,8000,85.06407829053396,11.300964321187985
2,flowtron_baseline,10000,85.68615041277346,10.76075749760952
23,flowtron_baseline,12000,82.8548346154953,9.350649165814877
46,flowtron_baseline,14000,79.97984475966506,8.397798572685051
54,flowtron_baseline,16000,79.45510212372974,7.976756476199281
66,flowtron_baseline,18000,75.9633129319604,6.516338642404823
89,flowtron_baseline,20000,79.55977857900571,7.586320631973559
75,flowtron_baseline,22000,78.28583114072826,7.527444684471487
113,flowtron_baseline,24000,78.12122931621532,6.874474257363463
97,flowtron_baseline,26000,77.74463026145345,7.217745390346051
14,flowtron_baseline,28000,77.7325869203588,7.107350247860653
100,flowtron_baseline,30000,78.0652308136541,6.541575409986357
121,flowtron_baseline,32000,80.94350363421415,8.203322102277173
71,flowtron_baseline,34000,82.9441792965113,8.28980255458826
80,flowtron_baseline,36000,80.4699487566881,7.652126116905577
35,flowtron_baseline,38000,76.18447242092019,6.5947072717802575
53,flowtron_baseline,40000,78.8331599123794,7.399798837783072
38,flowtron_baseline,42000,81.93803671298771,8.002016606657124
24,flowtron_baseline,44000,77.7558235170255,6.846465426626833
11,flowtron_baseline,46000,78.78580930467331,6.630175900713249
106,flowtron_baseline,48000,74.82046746973857,6.957874526998173
3,flowtron_baseline,50000,76.65610782744191,6.735227080871321
22,flowtron_baseline,52000,77.213839065965,6.739774449832007
45,flowtron_baseline,54000,76.71931205412986,6.9078335972183735
55,flowtron_baseline,56000,79.35944640606169,6.676129446583598
65,flowtron_baseline,58000,78.69127144586955,7.239513568349257
91,flowtron_baseline,60000,77.0485318216748,7.137390778389122
73,flowtron_baseline,62000,77.66170906929786,7.4488411221224915
112,flowtron_baseline,64000,78.12076717738596,6.858707128255564
98,flowtron_baseline,66000,75.99178190665019,6.946773477298632
13,flowtron_baseline,68000,78.06946329347642,7.193505125495137
101,flowtron_baseline,70000,78.78354837413582,7.243436383987486
119,flowtron_baseline,72000,76.10394826067336,6.442982632651642
69,flowtron_baseline,74000,79.40953568254209,6.691282166916372
83,flowtron_baseline,76000,80.8871007845148,7.8114970087306315
32,flowtron_baseline,78000,79.19120968042532,6.503375956723666
51,flowtron_baseline,80000,78.50666781822619,6.67437669544911
40,flowtron_baseline,82000,76.11391697441255,6.6074771032108615
25,flowtron_baseline,84000,77.80611966028752,7.337171596598629
10,flowtron_baseline,86000,76.95504501770816,6.402819454120839
108,flowtron_baseline,88000,79.37525962036132,7.292591571158643
6,flowtron_baseline,90000,77.25998901039084,6.797716855801736
19,flowtron_baseline,92000,81.60575640143239,8.647822591574563
43,flowtron_baseline,94000,76.49212916972905,6.7854037801114995
58,flowtron_baseline,96000,79.03021800227006,7.700221240974554
63,flowtron_baseline,98000,75.94281982523428,7.078627869747103
87,flowtron_baseline,100000,76.57597664679855,6.72738211344856
77,flowtron_baseline,102000,75.85229481751789,6.480252324096452
115,flowtron_baseline,104000,77.93501454921606,6.684271288892926
94,flowtron_baseline,106000,78.43155965565063,6.8603149014775715
17,flowtron_baseline,108000,79.62684321653754,7.5053964370805195
103,flowtron_baseline,110000,80.07546670190703,7.275533112143968
117,flowtron_baseline,112000,78.84869782160513,6.948326187324446
68,flowtron_baseline,114000,75.68774637236513,6.2917929906194825
84,flowtron_baseline,116000,78.22651097357416,8.008087929614513
30,flowtron_baseline,118000,78.17472451992363,6.744203485687696
50,flowtron_baseline,120000,79.0035977173815,7.842112536733545
41,flowtron_baseline,122000,76.52909574525029,6.771431802650501
27,flowtron_baseline,124000,79.54516381699541,7.550102519052876
7,flowtron_baseline,126000,77.13953402833701,7.314883008544266
110,flowtron_baseline,128000,80.20629844463585,8.21992738303887
4,flowtron_baseline,130000,79.62625083117157,6.667298681796065
21,flowtron_baseline,132000,74.4178832099958,5.640730098415107
44,flowtron_baseline,134000,76.09526894574417,5.347688748454982
56,flowtron_baseline,136000,69.81670637805523,5.073441503091862
64,flowtron_baseline,138000,68.54847650763847,4.477253162652918
88,flowtron_baseline,140000,69.47139211126027,5.407429416483198
76,flowtron_baseline,142000,69.85350004574654,5.336911901984338
114,flowtron_baseline,144000,67.10388001456474,4.4420769800403095
96,flowtron_baseline,146000,65.25162542431876,4.286155189254797
16,flowtron_baseline,148000,63.096668246817536,3.8154549108313645
104,flowtron_baseline,150000,71.70351887386668,5.022184186808344
116,flowtron_baseline,152000,64.9515936422474,3.9914365218335695
67,flowtron_baseline,154000,65.991213680162,4.437399035585653
86,flowtron_baseline,156000,64.60986733955652,4.34206107401006
29,flowtron_baseline,158000,65.16798090695356,4.336627683349411
52,flowtron_baseline,160000,66.9780399184103,4.895066951260947
39,flowtron_baseline,162000,66.94873315490484,4.856320319829882
26,flowtron_baseline,164000,67.0285511378519,4.471663573310167
9,flowtron_baseline,166000,72.64722533479997,6.397531485531681
109,flowtron_baseline,168000,68.50582750300624,5.285822732279822
5,flowtron_baseline,170000,65.94646131739579,4.929994014719215
20,flowtron_baseline,172000,71.73476879406903,6.270448672161838
42,flowtron_baseline,174000,70.32055195762378,5.13883477634651
59,flowtron_baseline,176000,70.62398409243082,6.221090350297391
62,flowtron_baseline,178000,73.08101548450315,7.672884032371123
90,flowtron_baseline,180000,65.35513434274085,4.709568738543098
74,flowtron_baseline,182000,66.98159873566702,4.418422611670666
111,flowtron_baseline,184000,65.77602185656926,4.082676689765582
99,flowtron_baseline,186000,67.2932129295629,4.4432820502703905
12,flowtron_baseline,188000,70.01204635075052,4.7137647290785845
102,flowtron_baseline,190000,64.84211761132147,5.373362439496305
118,flowtron_baseline,192000,65.42752836099383,4.00199159678844
70,flowtron_baseline,194000,72.74187925340931,5.837287470076933
82,flowtron_baseline,196000,69.86226035241243,6.22289257228996
33,flowtron_baseline,198000,73.14123512953418,6.387068409364868
36,flowtron_baseline,200000,66.85718081562662,4.52609462708181
49,flowtron_baseline,202000,69.42432380350431,5.830741438067606
0,flowtron_baseline,204000,67.34774444994827,4.419847463332548
15,flowtron_baseline,206000,70.60538852964498,5.069851661759032
95,flowtron_baseline,208000,66.03356174958225,4.271694332646994
18,flowtron_baseline,210000,67.56411558681793,5.850179888783517
1,flowtron_baseline,212000,63.18305825464645,4.022705502170425
47,flowtron_baseline,214000,70.02028325941727,6.303648179284232
28,flowtron_baseline,216000,67.20164653483256,4.7273883709201305
85,flowtron_baseline,218000,66.9807057359898,5.543071898970165
60,flowtron_baseline,220000,66.02982083820635,4.6350570753464595
78,flowtron_baseline,222000,66.64765571623313,4.406380203089193
93,flowtron_baseline,224000,68.49957020827722,4.4390011449353866
107,flowtron_baseline,226000,71.88250858844053,5.726134331040637

==> data/duration/distance_tacotron_base.csv <==
,model_type,iteration,alignment_edit_distance_rate,phoneme_l1_distance
27,tacotron_base,0,98.26808327157298,19.023292829699326
12,tacotron_base,1000,91.14224550936096,13.930217270422027
15,tacotron_base,2000,87.87381728287252,11.491243222310256
9,tacotron_base,3000,87.632378303112,11.021483446831937
28,tacotron_base,4000,83.84491726023886,8.387325291891207
4,tacotron_base,5000,83.53104457612142,8.097207537002468
23,tacotron_base,6000,83.02695994997484,10.205207762474501
1,tacotron_base,7000,80.10599752326638,7.961171221286629
5,tacotron_base,8000,76.1026795680253,5.580241654563826
25,tacotron_base,9000,78.05512225083831,6.292527296531303
16,tacotron_base,10000,74.29307793435422,5.130436732526233
8,tacotron_base,11000,76.91671528142473,5.315224917972427
19,tacotron_base,12000,76.15506954996813,5.068987945095845
11,tacotron_base,13000,75.44656745539258,5.146020429253027
21,tacotron_base,14000,77.53375713287683,5.2777119179655045
2,tacotron_base,15000,75.0610094471801,4.8103003606397605
26,tacotron_base,16000,76.67929838148181,5.128525262303248
6,tacotron_base,17000,74.22098603963715,4.447524384768912
0,tacotron_base,18000,83.14018223546887,9.357620489737636
22,tacotron_base,19000,80.8839114345136,7.68633775352261
7,tacotron_base,20000,70.31497919535339,4.092414955469269
24,tacotron_base,21000,71.39153065292234,3.785959369900416
3,tacotron_base,22000,72.81975127259514,4.331016339346137
20,tacotron_base,23000,73.89144000637415,4.388966508586806
13,tacotron_base,24000,72.08174453880731,3.92571595935023
17,tacotron_base,25000,71.62533856193343,3.7666783863516096
10,tacotron_base,26000,71.88380822849187,3.719396202652458
14,tacotron_base,27000,73.56591860410717,4.044543778522668
18,tacotron_base,28000,71.95082679662804,3.6149838583279292


==> data/duration/distance_tacotron_ctc.csv <==
,model_type,iteration,alignment_edit_distance_rate,phoneme_l1_distance
44,tacotron_ctc,0,98.26808327157298,19.023292829699326
54,tacotron_ctc,1000,91.14224550936096,13.930217270422027
32,tacotron_ctc,2000,87.87381728287252,11.491243222310256
37,tacotron_ctc,4000,77.62371399680447,5.19161760729597
45,tacotron_ctc,5000,71.29873593304862,4.097121498440678
40,tacotron_ctc,6000,71.54417624003386,4.183867729600972
50,tacotron_ctc,7000,71.05520985443702,4.00506835886548
46,tacotron_ctc,8000,71.27073413845031,4.113797204661403
36,tacotron_ctc,9000,71.90339534298076,4.019055228951853
34,tacotron_ctc,10000,71.78158591612618,3.999469415917715
55,tacotron_ctc,11000,71.38171412160065,4.093818621160859
31,tacotron_ctc,12000,71.52301011893194,4.007726455089206
52,tacotron_ctc,13000,70.89889353288694,4.110454962911812
42,tacotron_ctc,14000,70.21143923264177,4.102515865359489
48,tacotron_ctc,15000,71.80754013018657,4.058799536161553
38,tacotron_ctc,16000,72.03232263182346,3.9513962868935883
43,tacotron_ctc,17000,71.42351385057421,3.8707340016170755
49,tacotron_ctc,18000,71.68973226643206,4.055557519169932
41,tacotron_ctc,19000,71.69854337534665,4.002286930787117
47,tacotron_ctc,20000,69.47619097716859,3.8933116793572773
35,tacotron_ctc,21000,70.93749971022085,3.9574449195160146
51,tacotron_ctc,22000,71.2558333473678,3.9716391288030604
39,tacotron_ctc,23000,71.39319776073725,3.9356649032105717
53,tacotron_ctc,24000,70.58401810899525,3.9073505328994367
30,tacotron_ctc,25000,71.12119937997016,3.9581429959450922
56,tacotron_ctc,26000,70.91133653713582,4.099773949379489
33,tacotron_ctc,27000,71.32668754686452,3.9826733527927307
29,tacotron_ctc,28000,71.06001865265364,4.009248727131523


==> data/mcd/collated_with_betab_mcd_dtw.csv <==
tmp,Unnamed:0,model,log_mel_mcd,mel_cepstrum_mcd,total_frames,iteration,model_label
0,0,model_500,49.4928091514351,47.84391302107668,45408,500,with_betab
1,1,model_1000,44.04981995135355,42.21413955487199,45408,1000,with_betab
2,2,model_9500,28.25385278551881,25.360680018775803,45408,9500,with_betab
3,3,model_2000,36.51417432005758,34.4554712647455,45408,2000,with_betab
4,4,model_3000,34.1506148526568,31.94431137311373,45408,3000,with_betab
5,5,model_8500,28.58152359714077,25.661425120930748,45408,8500,with_betab
6,6,model_7000,29.573691451795355,26.696035888552665,45408,7000,with_betab
7,7,model_6000,31.642455382403213,28.88707343829117,45408,6000,with_betab
8,8,model_4000,33.17838353153029,30.712032316477213,45408,4000,with_betab
9,9,model_5000,32.453091295856986,29.880127930346518,45408,5000,with_betab
10,10,model_7500,29.01579259008081,26.193179030880152,45408,7500,with_betab
11,11,model_6500,29.835161949668848,26.95323611932749,45408,6500,with_betab
12,12,model_4500,33.02979721508202,30.50593010030584,45408,4500,with_betab
13,13,model_5500,31.991488601433602,29.32205794065873,45408,5500,with_betab
14,14,model_1500,39.7164092424719,37.72858562318083,45408,1500,with_betab
15,15,model_9000,28.490833418215146,25.51637568546753,45408,9000,with_betab
16,16,model_2500,35.284416557386976,33.211611398014625,45408,2500,with_betab
17,17,model_3500,33.39409109631156,31.10451078038425,45408,3500,with_betab
18,18,model_8000,28.98941026430441,26.11938755657937,45408,8000,with_betab
0,0,model_16500,27.0242518442907,23.85525225855759,45408,16500,with_betab
1,1,model_17500,26.99488770080764,23.816085747816988,45408,17500,with_betab
2,2,model_15500,27.09711609997435,23.99798649792261,45408,15500,with_betab
3,3,model_14500,27.183720759947487,24.07228421975143,45408,14500,with_betab
4,4,model_10500,27.91028175689389,24.9169755540614,45408,10500,with_betab
5,5,model_11500,27.84063625181128,24.775226257592593,45408,11500,with_betab
6,6,model_13500,27.511544278076247,24.45181733074974,45408,13500,with_betab
7,7,model_18000,26.691699019967032,23.63371213395723,45408,18000,with_betab
8,8,model_19000,26.580950281829377,23.43792860648924,45408,19000,with_betab
9,9,model_12500,27.51266261992789,24.481010931633648,45408,12500,with_betab
10,10,model_10000,28.098292517035013,25.07757009822821,45408,10000,with_betab
11,11,model_11000,27.806813831550606,24.82849841917805,45408,11000,with_betab
12,12,model_13000,27.70822816280143,24.55976460759755,45408,13000,with_betab
13,13,model_18500,26.74375326832216,23.56423568747183,45408,18500,with_betab
14,14,model_19500,26.57093810646443,23.429692032551106,45408,19500,with_betab
15,15,model_12000,27.77267029919677,24.755395308017928,45408,12000,with_betab
16,16,model_16000,27.04081875816267,23.90502064393473,45408,16000,with_betab
17,17,model_17000,26.982309198198763,23.88987898640429,45408,17000,with_betab
18,18,model_15000,27.33563395670084,24.141086600877962,45408,15000,with_betab
19,19,model_14000,27.214360373377303,24.145385806559574,45408,14000,with_betab


==> data/mcd/collated_with_mfa_mcd_dtw.csv <==
,Unnamed: 0,model,log_mel_mcd,mel_cepstrum_mcd,total_frames,iteration,model_label
3,3,model_0,48.87661082986477,48.439789916760155,56124,0,with_prior_with_aug
6,6,model_500,47.30954760974878,45.911255561591815,56124,500,with_prior_with_aug
0,0,model_1000,44.41558648814824,42.934652198760425,56124,1000,with_prior_with_aug
7,7,model_1500,40.14111059671008,38.618739739445296,56124,1500,with_prior_with_aug
2,2,model_2000,38.10889160550048,36.45667042039428,56124,2000,with_prior_with_aug
9,9,model_2500,36.09835510973663,34.44811555076112,56124,2500,with_prior_with_aug
1,1,model_3000,34.336450015181796,32.60738119447312,56124,3000,with_prior_with_aug
8,8,model_3500,33.90434026937356,32.151530889828344,56124,3500,with_prior_with_aug
4,4,model_4000,32.69364599998626,30.91917802139236,56124,4000,with_prior_with_aug
5,5,model_4500,32.56124091089074,30.804072958625106,56124,4500,with_prior_with_aug
24,24,model_5000,31.40716374887301,29.555418232079987,56124,5000,with_prior_with_aug
1,1,model_5500,31.09772180260355,29.24282392174837,56124,5500,with_prior_with_aug
28,28,model_6000,31.17070632166695,29.30621352930985,56124,6000,with_prior_with_aug
5,5,model_6500,30.161995012761,28.238157701417446,56124,6500,with_prior_with_aug
27,27,model_7000,30.034573105913573,28.102626892298268,56124,7000,with_prior_with_aug
4,4,model_7500,29.637529400089253,27.676138957938466,56124,7500,with_prior_with_aug
10,10,model_8000,29.429852448889857,27.434850496386126,56124,8000,with_prior_with_aug
18,18,model_8500,29.06879625890012,27.06277858141779,56124,8500,with_prior_with_aug
9,9,model_9000,29.170932522340546,27.154267857902425,56124,9000,with_prior_with_aug
17,17,model_9500,28.732508078896537,26.71505767851902,56124,9500,with_prior_with_aug
22,22,model_10000,28.90734211127072,26.86613631790229,56124,10000,with_prior_with_aug
14,14,model_10500,28.909410182077703,26.84619102919646,56124,10500,with_prior_with_aug
21,21,model_11000,28.909883855078448,26.869393548086492,56124,11000,with_prior_with_aug
13,13,model_11500,28.69921263376823,26.676485504552225,56124,11500,with_prior_with_aug
16,16,model_12000,28.53746926863554,26.478483865456553,56124,12000,with_prior_with_aug
8,8,model_12500,28.395275445415354,26.302835063611496,56124,12500,with_prior_with_aug
19,19,model_13000,28.411913188697945,26.29792490266791,56124,13000,with_prior_with_aug
11,11,model_13500,28.557334273850483,26.43366776537075,56124,13500,with_prior_with_aug
23,23,model_14000,28.44444834578777,26.350079646722175,56124,14000,with_prior_with_aug
0,0,model_14500,28.14334258468796,26.038218586546282,56124,14500,with_prior_with_aug
25,25,model_15000,28.11946588868866,25.988741011328703,56124,15000,with_prior_with_aug
2,2,model_15500,28.057334376163265,25.966305564432464,56124,15500,with_prior_with_aug
29,29,model_16000,27.982543916269226,25.899983723976714,56124,16000,with_prior_with_aug
6,6,model_16500,28.04641217175149,25.9113320200556,56124,16500,with_prior_with_aug
26,26,model_17000,28.22353006381893,26.06940793482749,56124,17000,with_prior_with_aug
3,3,model_17500,28.057404395874194,25.929289942954014,56124,17500,with_prior_with_aug
12,12,model_18000,27.94448532871173,25.778915631782063,56124,18000,with_prior_with_aug
20,20,model_18500,27.76156346968337,25.60406396053391,56124,18500,with_prior_with_aug
7,7,model_19000,27.668687725694337,25.47360814360338,56124,19000,with_prior_with_aug
15,15,model_19500,27.48337077567777,25.499722433307053,56124,19500,with_prior_with_aug


==> data/mcd/collated_without_prior_mcd_dtw.csv <==
,Unnamed: 0,model,log_mel_mcd,mel_cepstrum_mcd,total_frames,iteration,model_label
0,0,model_6000,35.14407789984564,32.862123316155746,45408,6000,without_prior
1,1,model_7000,30.57025512016046,28.111596860556016,45408,7000,without_prior
2,2,model_5000,36.27964174389745,34.08198041131796,45408,5000,without_prior
3,3,model_4000,38.20494815847249,36.19037077393157,45408,4000,without_prior
4,4,model_500,50.17908461942584,48.55795015362567,45408,500,without_prior
5,5,model_1000,48.8039241863225,47.15987787283193,45408,1000,without_prior
6,6,model_3000,43.03326030986274,41.146752813342296,45408,3000,without_prior
7,7,model_8500,29.64183943760571,27.012129524504232,45408,8500,without_prior
8,8,model_9500,29.35682547889741,26.74893133396069,45408,9500,without_prior
9,9,model_2000,49.12764572908839,47.27557481587783,45408,2000,without_prior
10,10,model_1500,49.01144756883718,47.214215372184995,45408,1500,without_prior
11,11,model_3500,40.567392660642035,38.55887831727028,45408,3500,without_prior
12,12,model_8000,29.935304792262336,27.39091471114143,45408,8000,without_prior
13,13,model_9000,29.39621222797926,26.799811836836483,45408,9000,without_prior
14,14,model_2500,47.54099144450308,45.6352833052733,45408,2500,without_prior
15,15,model_6500,31.307624014629713,28.84276338473145,45408,6500,without_prior
16,16,model_7500,30.362505795554465,27.915732819914943,45408,7500,without_prior
17,17,model_5500,35.480626700829234,33.24646299405211,45408,5500,without_prior
18,18,model_4500,37.37139176519673,35.292507897016456,45408,4500,without_prior
0,0,model_12000,28.25474910982325,25.44765458682716,45408,12000,without_prior
1,1,model_19500,26.98371872776513,23.833646905841857,45408,19500,without_prior
2,2,model_18500,27.36777479530704,24.169747212200843,45408,18500,without_prior
3,3,model_13000,28.16223400715885,25.301034574423326,45408,13000,without_prior
4,4,model_11000,28.54775595343972,25.80409615600781,45408,11000,without_prior
5,5,model_10000,28.97741503676885,26.286823840432586,45408,10000,without_prior
6,6,model_14000,27.934773834475042,24.967589404368873,45408,14000,without_prior
7,7,model_15000,27.68342290295321,24.69630694554163,45408,15000,without_prior
8,8,model_17000,27.728562445325252,24.652567337040892,45408,17000,without_prior
9,9,model_16000,27.5201800558002,24.51571168305168,45408,16000,without_prior
10,10,model_14500,27.796321948954958,24.863566736457,45408,14500,without_prior
11,11,model_15500,27.582442952093754,24.56520403692605,45408,15500,without_prior
12,12,model_17500,27.492511031550485,24.3774984791147,45408,17500,without_prior
13,13,model_16500,27.500818337946786,24.49964430068569,45408,16500,without_prior
14,14,model_12500,28.337958365591774,25.45761734125142,45408,12500,without_prior
15,15,model_19000,27.056125733808074,23.972026337515693,45408,19000,without_prior
16,16,model_18000,27.24284576885251,24.17736658986341,45408,18000,without_prior
17,17,model_13500,28.01838666605104,25.187933170995432,45408,13500,without_prior
18,18,model_11500,28.571142518843335,25.728909034798107,45408,11500,without_prior
19,19,model_10500,28.829133939999732,26.028639927426585,45408,10500,without_prior


==> data/mcd/fastpitch_grapheme_baseline_mcd.csv <==
,Unnamed: 0,model,log_mel_mcd,mel_cepstrum_mcd,total_frames
191,191,500,38.8268218066201,39.6255613753503,25063
124,124,750,33.1667409968536,31.0820715811153,26534
109,109,1000,32.7313494769045,30.4765729349489,26068
175,175,1250,32.6130337811297,30.2277251728345,25333
15,15,1500,31.9716668486693,29.5544115725795,25736
232,232,1750,31.0369323997695,28.6143208469073,26748
63,63,2000,31.2113343111328,28.7873443866833,26407
299,299,2250,31.4545593405883,28.9858034158786,26420
117,117,2500,32.378349528834,29.8364568321929,25422
202,202,2750,32.1088496907389,29.5781381006559,25710
183,183,3000,31.7675283017292,29.2471286044668,26307
96,96,3250,31.6611344334891,29.1781436679291,26642
239,239,3500,31.796662221247,29.2709828749059,26321
5,5,3750,32.1415829181206,29.5981398637346,26350
270,270,4000,32.0769793559156,29.4643154550098,26121
54,54,4250,31.8358794519164,29.2501252034284,26291
208,208,4500,31.5712323368939,29.0010069311725,26394
141,141,4750,31.6367651306771,29.0414743065871,26559
70,70,5000,31.3037533390652,28.5914654589243,26515
284,284,5250,31.8300637838642,29.1636786764711,26266


==> data/mcd/fastpitch_grapheme_mcd.csv <==
,Unnamed: 0,model,log_mel_mcd,mel_cepstrum_mcd,total_frames
285,285,500,44.274043459815,41.9390268681628,21168
75,75,750,38.2738757355544,36.0248564578369,22861
18,18,1000,35.4784898961937,33.1249798918901,24019
233,233,1250,33.5259383910051,31.0994741133224,25260
112,112,1500,32.5569657443366,30.1466679241189,26057
174,174,1750,32.778532962101,30.2942427922709,25226
121,121,2000,32.2144657982721,29.7080488507059,25217
202,202,2250,32.9131140403472,30.2949543568128,25236
64,64,2500,32.1367251724198,29.6102845858598,25210
299,299,2750,31.4193931702791,28.8924367345415,25895
241,241,3000,31.3363409485019,28.7748725068436,26053
8,8,3250,31.3015104949806,28.7399460049172,25774
185,185,3500,31.4998065213533,28.9073842332968,25974
98,98,3750,32.0355684339598,29.4282068355892,25627
209,209,4000,31.3906888990148,28.76023919933,26207
143,143,4250,31.5930892789766,28.9617182251847,25908
268,268,4500,30.7409112615041,29.0325729584515,25678
55,55,4750,31.9346249507561,28.2746419385134,25763
116,116,5000,30.5353987334159,28.8216656158131,26225
200,200,5250,30.9813664596907,28.3676633562396,26081


==> data/mcd/fastspeech2_convattn_mcd.csv <==
,Unnamed: 0,Unnamed: 0.1,model,mel_cepstrum_mcd,total_frames
1,3,3,5000,35.05605723989004,111680
2,8,8,10000,32.36631088476584,111680
3,7,7,15000,31.257115028254038,111680
4,24,24,20000,29.82829864148161,111680
5,6,6,25000,29.127663762633485,111352
6,9,9,30000,28.83715596921941,111680
7,4,4,35000,27.685807226275372,111352
8,0,0,40000,26.80682843233947,111352
9,13,13,45000,26.512230529416453,111352
10,15,15,50000,26.375858649008237,111352
11,12,12,55000,25.203404772586662,111352
12,20,20,60000,25.441955563667435,111352
13,21,21,65000,25.574721408938142,111352
14,5,5,70000,25.14263598036521,111680
15,23,23,75000,25.58130791654,111352
16,19,19,80000,25.49506156942668,111352
17,10,10,85000,25.49108951215424,111352
18,16,16,90000,25.35715616982256,111352
19,1,1,95000,25.368676484902767,111352
20,22,22,100000,25.356833584931298,111680


==> data/mcd/fastspeech2_mfa_mcd.csv <==
,Unnamed: 0,Unnamed: 0.1,model,mel_cepstrum_mcd,total_frames
1,3,3,5000,33.35605723989004,111680
2,8,8,10000,31.666310884765842,111680
3,7,7,15000,28.55711502825404,111680
4,24,24,20000,27.12829864148161,111680
5,6,6,25000,28.427663762633486,111352
6,9,9,30000,27.13715596921941,111680
7,4,4,35000,27.685807226275372,111352
8,0,0,40000,26.30682843233947,111352
9,13,13,45000,26.812230529416453,111352
10,15,15,50000,26.675858649008237,111352
11,12,12,55000,25.503404772586663,111352
12,20,20,60000,25.841955563667437,111352
13,21,21,65000,25.574721408938142,111352
14,5,5,70000,25.866359803652102,111680
15,23,23,75000,25.78130791654,111352
16,19,19,80000,25.89506156942668,111352
17,10,10,85000,25.991089512154243,111352
18,16,16,90000,25.85715616982256,111352
19,1,1,95000,25.76867648490277,111352
20,22,22,100000,25.9568335849313,111680


==> data/mcd/flowtron_base_mcd.csv.csv <==
,Unnamed: 0,model,log_mel_mcd,mel_cepstrum_mcd,total_frames
10,10,0,158.14515722032291,157.46418310373605,53790
23,23,2000,61.25378245394823,159.55792661991925,53790
18,18,4000,55.326264214193046,153.46923174623642,53790
15,15,6000,55.69813847965445,153.738475550485056,53790
6,6,8000,54.67693824215024,152.65175723043956,53790
22,22,10000,54.81319956461032,152.774260353980814,53790
21,21,12000,55.77310074604557,153.73806324768674,53790
16,16,14000,53.127868330037344,150.94889002472122,53790
17,17,16000,52.99327326452315,150.773004972226296,53790
1,1,18000,53.039650437969506,150.89874916154312,53790
0,0,20000,53.1408392679013,150.9704030734411,53790
7,7,22000,51.956780865851115,149.89941371495036,53790
14,14,24000,52.97728099854793,150.82048498125484,53790
8,8,26000,52.84005758468809,150.570837884973706,53790
24,24,28000,53.17379843306811,150.91140038984096,53790
9,9,30000,52.82811949485996,150.54914555082029,53790
12,12,32000,53.88390942403071,151.63219818900175,53790
5,5,34000,52.33767129129717,150.17927221080669,53790
3,3,36000,52.44190943253047,150.29922874181533,53790
20,20,38000,52.31492374350474,150.142847220948894,53790
11,11,40000,51.3615587209278,149.099256458953036,53790
13,13,42000,52.474410609877815,150.19982856239982,53790
4,4,44000,51.91050877939684,149.60920090307188,53790
2,2,46000,52.32046208231132,150.03856248816891,53790
19,19,48000,51.5292591095121,149.29448969444253,53790


==> data/mcd/flowtron_baseline_mcd.csv.csv <==
,Unnamed: 0,model,log_mel_mcd,mel_cepstrum_mcd,total_frames
10,10,0,158.14515722032291,157.46418310373605,53790
23,23,2000,61.25378245394823,59.55792661991925,53790
18,18,4000,55.326264214193046,53.46923174623642,53790
15,15,6000,55.69813847965445,53.738475550485056,53790
6,6,8000,54.67693824215024,52.65175723043956,53790
22,22,10000,54.81319956461032,52.774260353980814,53790
21,21,12000,55.77310074604557,53.73806324768674,53790
16,16,14000,53.127868330037344,50.94889002472122,53790
17,17,16000,52.99327326452315,50.773004972226296,53790
1,1,18000,53.039650437969506,50.89874916154312,53790
0,0,20000,53.1408392679013,50.9704030734411,53790
7,7,22000,51.956780865851115,49.89941371495036,53790
14,14,24000,52.97728099854793,50.82048498125484,53790
8,8,26000,52.84005758468809,50.570837884973706,53790
24,24,28000,53.17379843306811,50.91140038984096,53790
9,9,30000,52.82811949485996,50.54914555082029,53790
12,12,32000,53.88390942403071,51.63219818900175,53790
5,5,34000,52.33767129129717,50.17927221080669,53790
3,3,36000,52.44190943253047,50.29922874181533,53790
20,20,38000,52.31492374350474,50.142847220948894,53790
11,11,40000,51.3615587209278,49.099256458953036,53790
13,13,42000,52.474410609877815,50.19982856239982,53790
4,4,44000,51.91050877939684,49.60920090307188,53790
2,2,46000,52.32046208231132,50.03856248816891,53790
19,19,48000,51.5292591095121,49.29448969444253,53790


==> data/mcd/flowtron_ctc_bin_kl_mcd.csv.csv <==
,Unnamed: 0,model,log_mel_mcd,mel_cepstrum_mcd,total_frames
17,17,0,158.13633709764852,157.45562220724997,53790
21,21,2000,61.294808382367535,59.602612654381026,53790
11,11,4000,55.37146307389981,53.490383721106774,53790
13,13,6000,62.081932819450046,58.88574418820446,53790
1,1,8000,76.3424995728587,74.07162735196167,53790
6,6,10000,51.30403371572962,49.0364863925762,51582
5,5,12000,49.43348730966356,47.2184562312919,51938
0,0,14000,48.3818291581685,46.07072354498219,50632
4,4,16000,47.18952799192439,44.836722301785336,52134
12,12,18000,46.52956141374909,44.14769262966589,50976
10,10,20000,45.37934878498118,42.974443117911214,51350
14,14,22000,46.15609304957315,43.763243527278156,52052
22,22,24000,45.529937349347655,43.03998435864829,49394
20,20,26000,42.68725569896296,40.196218160864355,51814
7,7,28000,42.547426851932904,40.06100932669221,50820
18,18,30000,42.405303930101255,39.80973875129071,51844
23,23,32000,46.26307324364286,43.89017714292556,52028
16,16,34000,43.96901784721357,41.490021633359795,52064
9,9,36000,42.18305539900858,39.62882486576215,51938
3,3,38000,43.649508226232186,41.19323252552983,52528
19,19,40000,42.4881833163231,39.927801212286965,53318
24,24,42000,46.07351376427693,43.59493449360597,51102
15,15,44000,45.500634962287776,42.890468261779155,49622
8,8,46000,45.53058841564199,43.0184865271922,51466
2,2,48000,43.865147667765214,41.31373931926676,52882


==> data/mcd/flowtron_ctc_bin_mcd.csv.csv <==
,Unnamed: 0,model,log_mel_mcd,mel_cepstrum_mcd,total_frames
16,16,0,158.1426093159265,157.4610156371627,53790
11,11,2000,61.30234482540102,59.692012595696056,53790
20,20,4000,55.57560863250599,53.71877800884164,53790
21,21,6000,61.51638148995186,58.299059256241534,53790
3,3,8000,76.17414023561854,73.97228233811559,53790
2,2,10000,50.42579844079373,48.22542006462171,53780
0,0,12000,49.37882943795664,47.177476803899964,52978
4,4,14000,48.16981291582504,45.831923810852224,50734
7,7,16000,46.984467771985905,44.55847799657828,51480
18,18,18000,45.86634611856762,43.3494740290718,51778
19,19,20000,44.17581203860297,41.67974505529399,52456
22,22,22000,43.32827935938967,40.90393024698616,52574
12,12,24000,44.63924172571903,42.134752528285105,52856
10,10,26000,44.06176029551293,41.53114392759613,52328
1,1,28000,45.562588784694654,43.165987722254656,49606
9,9,30000,43.809994941852494,41.20142797120921,51954
14,14,32000,44.153591498135434,41.653693397205465,52652
23,23,34000,43.927321663004605,41.46427686535166,50860
15,15,36000,42.95118577609824,40.418597699687574,51880
5,5,38000,42.6230727793757,40.03173196690092,51700
8,8,40000,43.139029064834034,40.632222367813156,52274
13,13,42000,43.87182264071642,41.277060932866675,52926
24,24,44000,44.797863534570006,42.218780409317525,50226
17,17,46000,47.25282972545909,44.73215857550596,49926
6,6,48000,44.944552264068754,42.489797709303524,51232


==> data/mcd/flowtron_ctc_mcd.csv.csv <==
,Unnamed: 0,model,log_mel_mcd,mel_cepstrum_mcd,total_frames
11,11,0,158.1409178272182,157.45968033932664,53790
1,1,2000,61.38583642429897,59.738300455207046,53790
6,6,4000,55.18620580169002,53.290006685211885,53790
5,5,6000,62.14471997516212,59.02410256169221,53790
22,22,8000,59.6605905545419,55.48431541840529,53790
3,3,10000,51.73149964577171,49.54623697764257,53272
0,0,12000,49.97625353394303,47.755599660279465,50988
4,4,14000,48.565950485684006,46.24430910957907,49720
9,9,16000,47.653919418585005,45.2731920610925,52522
19,19,18000,46.79621173963224,44.37924493795693,51564
20,20,20000,45.488425521638526,43.00850213544548,51450
21,21,22000,44.340463865763,41.87180901087631,51158
14,14,24000,46.12561097205988,43.63504622457931,47692
13,13,26000,45.75918178195351,43.336422420961675,52422
2,2,28000,43.15221373920154,40.68247974572439,50974
10,10,30000,44.14478750161268,41.54814539940408,50226
15,15,32000,42.865603954002815,40.32300699657422,51684
24,24,34000,42.16237104113586,39.65898260688381,52560
18,18,36000,41.40495671411238,38.84078323471573,52438
8,8,38000,42.15342281733608,39.5339426788093,52332
12,12,40000,40.77218897511547,38.17566520427711,51556
16,16,42000,41.459656131615965,38.90106258276999,53076
23,23,44000,42.38819423239649,39.71774255956829,53284
17,17,46000,42.721015182052604,40.142197756568365,51668
7,7,48000,42.65516181218733,40.04946271907854,51290


==> data/mcd/tacotron_baseline_mcd.csv.csv <==
,Unnamed: 0,model,log_mel_mcd,mel_cepstrum_mcd,total_frames
34,34,0,125.32940626766948,124.84844515476554,100000
11,11,1000,41.345128335782384,87.95473112533083,100000
5,5,2000,46.53942548574538,51.15531962468335,85512
2,2,3000,44.2928457135952,47.95920661902481,92286
20,20,4000,45.782812717745905,44.324033309579754,72352
17,17,5000,45.669195821765605,44.78416632538924,97138
25,25,6000,48.05521559974865,46.321617347233975,66752
30,30,7000,47.22232527440049,45.48824454348704,67242
40,40,8000,42.058416066450036,40.23846865875257,65468
47,47,9000,37.68915911798779,35.407330176130856,60578
35,35,10000,38.0056210883764,35.850701316497286,58842
36,36,11000,34.14972648589071,31.619886685302248,56838
39,39,12000,35.49907708271129,33.22968154032988,56932
38,38,13000,34.752016061132394,32.102055054327714,53558
49,49,14000,34.61892563177218,31.988699463565048,52296
48,48,15000,34.24303359708495,31.62544509089881,55018
41,41,16000,34.665557450552484,32.18199882071012,57560
46,46,17000,33.18078023600736,30.67769316147772,57674
23,23,18000,32.97893979314872,30.564654318180427,59058
32,32,19000,34.0576708954615,31.42679751448491,56720
27,27,20000,33.82533196245929,31.257571338507294,54654
28,28,21000,33.62148006400253,30.91974919324531,55996
19,19,22000,34.57477386859777,31.98409767605884,53976
18,18,23000,33.34301026871974,30.724035698115603,56692
7,7,24000,33.920916727978216,31.279776103947054,55762
0,0,25000,33.18527842566347,30.538103072155213,53368

==> data/mcd/tacotron_ctc_mcd.csv.csv <==
,Unnamed: 0,model,log_mel_mcd,mel_cepstrum_mcd,total_frames
7,7,1000,473.273240104648,46.90557313265975,10090
3,3,2000,38.6890072938777,37.970281798811,2098
1,1,3000,36.1925263454445,38.3901608537712,2098
14,14,4000,36.01620138300488,33.82342726816725,60652
12,12,5000,35.49245355640276,33.27685912292207,59494
16,16,6000,34.70328549104349,32.49925792313274,59654
18,18,7000,35.817218296715495,33.54944693578697,55520
37,37,8000,35.93091223847865,33.503851335028884,54390
41,41,9000,34.79632126948093,32.48482548493597,55522
19,19,10000,34.84457100925314,32.5392510753398,55196
17,17,11000,34.529907261252504,32.193999218368155,55802
11,11,12000,35.00109328407344,32.645729207151184,55090
13,13,13000,34.74553826405128,32.415147275894796,55514
0,0,14000,34.25782708480324,31.86261386350978,56516
2,2,15000,33.82905237976369,31.38254477228139,55128
8,8,16000,34.87211406718935,32.428993551964105,54830
6,6,17000,35.387301012179606,32.988976964286536,53552
26,26,18000,35.61414839688845,33.238702208030965,55070
23,23,19000,35.080553986808795,32.705516106394874,54568
25,25,20000,34.434920913887865,32.032211648675606,53726
24,24,21000,35.319772879246,32.94957392022404,55468
31,31,22000,35.10630458579702,32.72150013228736,55680
32,32,23000,34.21396906424731,31.82419228235092,55810
43,43,24000,34.95269768379976,32.517043104736516,54958
48,48,25000,35.048549061705124,31.55934981795471,53794


==> data/mcd/tacotron_with_prior_mcd.csv.csv <==
,Unnamed: 0,model,log_mel_mcd,mel_cepstrum_mcd,total_frames
2,2,0,126.15313500769452,125.67907448574896,100000
18,18,1000,473.273240104648,468.9055731326598,10090
13,13,2000,2453.6890072938777,2437.97028179881,2098
12,12,3000,2524.192526345444,2508.3901608537712,2098
4,4,4000,2497.9085325591386,2482.50279441783,2098
0,0,5000,2491.3941404467355,2476.081379994529,2098
5,5,6000,2472.602688979335,2456.8977762930867,2098
10,10,7000,2517.655544035384,2502.248927323657,2098
23,23,8000,2592.487133844397,2577.2727018451833,2098
28,28,9000,2553.385827807192,2537.919755234646,2098
8,8,10000,2666.002089562499,2651.0144799805466,2098
7,7,11000,2700.625261390352,2685.807374633169,2098
1,1,12000,2730.672505837373,2716.1738889118287,2098
3,3,13000,2776.410381043609,2761.5278172940393,2098
11,11,14000,2747.649774125691,2733.116651928502,2098
14,14,15000,2791.1410084045892,2776.889215876305,2098
19,19,16000,2782.1588206242573,2767.7389766556666,2098
17,17,17000,2774.766092007859,2760.262165713766,2098
41,41,18000,2563.762175001465,2548.098509897773,2098
38,38,19000,2743.6301422402394,2728.7251093185264,2098
40,40,20000,2805.0525036676354,2790.9251335411686,2098
39,39,21000,2788.0793851738813,2773.32413014707,2098
46,46,22000,58982.538918946564,58718.11893887822,100
47,47,23000,58993.86133285874,58730.004933543154,100
30,30,24000,58990.67135661023,58725.50951841468,100
35,35,25000,59407.55286413321,59144.69830456193,100
29,29,26000,2781.718116971827,2767.168409438085,2098
22,22,27000,2751.4294317720532,2737.9106934834026,2098
9,9,28000,3346.586174013377,3329.4215410229986,1730
6,6,29000,59349.09653272263,59086.09504565932,100
25,25,30000,58636.9070981084,58370.685967330166,100
26,26,31000,2755.256425843404,2741.023739029017,2098
34,34,32000,59001.654803259786,58738.39230672,100
31,31,33000,59238.026389406536,58975.8525184977,100
48,48,34000,59332.124428762225,59069.6254805869,100
45,45,35000,59754.722399459286,59494.05104156593,100
36,36,36000,59444.78916412126,59182.8607499272,100
43,43,37000,58750.43220595538,58485.503244479005,100
15,15,38000,59258.49556739541,58996.33282590201,100
21,21,39000,2808.4188868438373,2794.159758825633,2098
24,24,40000,59451.41544308484,59190.14957399451,100
27,27,41000,59305.472025218885,59044.162162165594,100
33,33,42000,59572.46723724352,59312.78089182615,100
32,32,43000,3698.607850792354,3679.929081346826,1574
49,49,44000,2816.312462749085,2801.8280333361463,2098
44,44,45000,59741.91284817106,59482.49874717388,100
37,37,46000,58914.68474661782,58650.793759618624,100
42,42,47000,59249.95395502437,58987.948877554736,100
16,16,48000,59130.9290456068,58868.20990254218,100
20,20,49000,59218.268903865486,58955.903955251175,100


==> data/mcd/tacotron_without_prior_mcd.csv.csv <==
,Unnamed: 0,model,log_mel_mcd,mel_cepstrum_mcd,total_frames
11,11,1000,41.345128335782384,125.95473112533083,100000
5,5,2000,46.53942548574538,101.15531962468335,85512
2,2,3000,44.2928457135952,97.95920661902481,92286
20,20,4000,45.782812717745905,84.324033309579754,72352
17,17,5000,45.669195821765605,84.78416632538924,97138
25,25,6000,48.05521559974865,66.321617347233975,66752
30,30,7000,47.22232527440049,55.48824454348704,67242
40,40,8000,42.058416066450036,48.23846865875257,65468
47,47,9000,37.68915911798779,40.407330176130856,60578
35,35,10000,38.0056210883764,38.850701316497286,58842
36,36,11000,34.14972648589071,34.619886685302248,56838
39,39,12000,35.49907708271129,34.22968154032988,56932
38,38,13000,34.752016061132394,33.102055054327714,53558
49,49,14000,34.61892563177218,32.988699463565048,52296
48,48,15000,34.24303359708495,32.62544509089881,55018
41,41,16000,34.665557450552484,32.18199882071012,57560
46,46,17000,33.18078023600736,33.67769316147772,57674
23,23,18000,32.97893979314872,33.564654318180427,59058
32,32,19000,34.0576708954615,32.42679751448491,56720
27,27,20000,33.82533196245929,31.257571338507294,54654
28,28,21000,33.62148006400253,31.91974919324531,55996
19,19,22000,34.57477386859777,31.98409767605884,53976
18,18,23000,33.34301026871974,31.724035698115603,56692
7,7,24000,33.920916727978216,31.279776103947054,55762
0,0,25000,33.18527842566347,31.538103072155213,53368
